Ultra-low Power Deep Learning-based Monocular Relative Localization Onboard Nano-quadrotors

Precise relative localization is a crucial functional block for swarm robotics. This work presents a novel autonomous end-to-end system that addresses the monocular relative localization, through deep neural networks (DNNs), of two peer nano-drones, i.e., sub-40g of weight and sub-100mW processing power. To cope with the ultra-constrained nano-drone platform, we propose a vertically-integrated framework, from the dataset collection to the final in-field deployment, including dataset augmentation, quantization, and system optimizations. Experimental results show that our DNN can precisely localize a 10cm-size target nano-drone by employing only low-resolution monochrome images, up to ~2m distance. On a disjoint testing dataset our model yields a mean R2 score of 0.42 and a root mean square error of 18cm, which results in a mean in-field prediction error of 15cm and in a closed-loop control error of 17cm, over a ~60s-flight test. Ultimately, the proposed system improves the State-of-the-Art by showing long-endurance tracking performance (up to 2min continuous tracking), generalization capabilities being deployed in a never-seen-before environment, and requiring a minimal power consumption of 95mW for an onboard real-time inference-rate of 48Hz.

==> images/csv/R2_frontnet.csv <==
fp,q
0.7484,0.7335
0.6396,0.6469
0.8392,0.8502
0.6109,0.6443


==> images/csv/cnn_comparison.csv <==
h,macs,params,R2,R2,R2,R2,MSE,MSE,MSE,MSE,MAE,MAE,MAE,MAE,R2,R2,MSE,MSE,MAE,MAE
,,,X,Y,Z,Φ,X,Y,Z,Φ,X,Y,Z,Φ,mean,mean_nophi,mean,mean_nophi,mean,mean_nophi
M_t_2__n_2,33.76,111.044,-0.2324,-0.3855,0.3103,-0.0183,0.1374,0.0512,0.0163,3.5914,0.2941,0.1835,0.1062,1.6162,-0.08147499999999999,-0.10253333333333332,0.949075,0.0683,0.55,0.1946
M_t_6__n_2,53.603072,150.724,-0.7445,-0.0157,0.5430,-0.0288,0.1946,0.0376,0.0108,3.6281,0.3643,0.1520,0.0803,1.6174,-0.06150000000000001,-0.07240000000000002,0.9677749999999999,0.081,0.5535,0.19886666666666666
M_t_6__n_3,64.84732,174.404,0.3109,0.5721,0.0617,-0.0046,0.0769,0.0158,0.0222,3.5431,0.2067,0.0930,0.1015,1.5990,0.23502499999999998,0.3149,0.9145,0.0383,0.50005,0.13373333333333334
M_t_6__n_4,76.091568,198.084,0.2653,0.6251,0.1829,-0.0067,0.0819,0.0139,0.0193,3.5504,0.2088,0.0894,0.1171,1.5962,0.26665,0.3577666666666666,0.9163749999999999,0.03836666666666667,0.502875,0.13843333333333332
M_t_8__n_2,63.522304,170.564,0.0909,-0.2571,-0.0661,-0.0114,0.1014,0.0465,0.0252,3.5670,0.2453,0.1703,0.1347,1.6054,-0.060925,-0.07743333333333334,0.935025,0.0577,0.538925,0.18343333333333334
M_t_8__n_3,78.514616,202.1,0.2496,0.2308,-0.0507,-0.0010,0.0837,0.0285,0.0248,3.5302,0.2298,0.1396,0.1099,1.5954,0.10717499999999999,0.14323333333333332,0.9168,0.04566666666666666,0.518675,0.15976666666666667
M_t_8__n_4,93.50692,233.636,0.3603,0.4601,0.2282,-0.0093,0.0713,0.0200,0.0182,3.5595,0.1999,0.1091,0.1069,1.6053,0.259825,0.3495333333333333,0.91725,0.036500000000000005,0.5053,0.13863333333333333
M_t_10__n_2,73.441536,190.404,-0.1837,0.2318,-0.1558,-0.0067,0.1320,0.0284,0.0273,3.5503,0.2893,0.1279,0.1111,1.6029,-0.028599999999999997,-0.035899999999999994,0.9345,0.06256666666666667,0.5327999999999999,0.1761
M_t_10__n_3,92.181912,229.796,-0.0494,0.1644,-1.3000,-0.0070,0.1170,0.0309,0.0543,3.5514,0.2646,0.1409,0.1560,1.5992,-0.298,-0.395,0.9384,0.0674,0.540175,0.18716666666666668
M_t_10__n_4,110.922288,269.188,-0.2996,0.5493,0.4064,0.0045,0.1449,0.0167,0.0140,3.5110,0.2856,0.0996,0.1026,1.5901,0.16515,0.2187,0.9216500000000001,0.05853333333333333,0.519475,0.1626
M_t_12__n_2,83.360768,210.244,-1.5298,-0.0188,0.1670,-0.0319,0.2821,0.0377,0.0197,3.6393,0.4515,0.1527,0.1071,1.6246,-0.353375,-0.4605333333333333,0.9947,0.11316666666666668,0.583975,0.2371
M_t_12__n_3,105.849208,257.492,0.0406,0.4650,0.1584,-0.0016,0.1070,0.0198,0.0199,3.5322,0.2375,0.1149,0.1080,1.6027,0.1656,0.22133333333333335,0.919725,0.0489,0.515775,0.15346666666666667
M_t_12__n_4,128.337648,304.74,0.0852,0.2828,0.1757,-0.0007,0.1020,0.0265,0.0195,3.5291,0.2329,0.1274,0.1147,1.5948,0.13574999999999998,0.18123333333333333,0.9192750000000001,0.04933333333333333,0.51745,0.15833333333333333
M_t_14__n_2,93.28,230.084,0.1276,-2.3904,0.2953,-0.0085,0.0973,0.1254,0.0166,3.5565,0.2643,0.3023,0.1002,1.6050,-0.49399999999999994,-0.6558333333333333,0.9489500000000001,0.07976666666666667,0.56795,0.22226666666666664
M_t_14__n_3,119.516504,285.188,0.2189,0.0613,0.2217,-0.0048,0.0871,0.0347,0.0184,3.5436,0.2315,0.1492,0.1043,1.6018,0.124275,0.1673,0.92095,0.04673333333333333,0.5216999999999999,0.16166666666666668
M_t_14__n_4,145.753008,340.292,0.3986,0.6175,0.2774,-0.0015,0.0671,0.0141,0.0171,3.5321,0.1862,0.0895,0.1126,1.5961,0.32299999999999995,0.43116666666666664,0.9076,0.03276666666666667,0.4961,0.12943333333333332
Frontnet,14.13936,304.356,0.2782,0.5256,0.4520,-0.0041,0.0805,0.0175,0.0129,3.5413,0.2130,0.1006,0.0893,1.5996,0.312925,0.4186,0.91305,0.03696666666666667,0.500625,0.1343


==> images/csv/power.csv <==
Sequential (1 core),Sequential (8 cores),Pipeline (1 core),Pipeline (8 cores)
163988,163988,/,/
448024,448024,/,/
13103462,3610031,13103462,3610031
656,656,/,/
13716130,4222699,13103462,3610031


==> images/csv/rotolone.csv <==
x,y,z,phi,x,y,z,phi
Prediction,Prediction,Prediction,Prediction,Ground Truth,Ground Truth,Ground Truth,Ground Truth
1.339672327041626,0.06092644110321999,0.12349611520767212,-0.05805361270904541,0.4742996096611023,-0.1716882884502411,0.1527860164642334,1.601164698600769
1.0181174278259275,-0.036362405866384506,0.12803681194782257,-0.10633540898561476,0.47032886743545527,-0.17014080286026,0.17467331886291504,1.7192277908325195
1.1643846035003662,0.020459584891796112,0.11281158775091173,-0.0758204013109207,0.4703342914581298,-0.1693054884672165,0.18152081966400144,1.773972749710083
1.2046071290969849,-0.012314816936850548,0.12418556213378906,-0.09527333080768584,0.47258806228637695,-0.16605103015899658,0.19996583461761477,1.9530371427536009
1.1653071641921997,-0.05852275714278221,0.15715008974075317,-0.06361085921525955,0.4762296676635742,-0.16289952397346497,0.21359217166900635,2.1300039291381836
1.0592241287231443,0.048363711684942245,0.16779224574565887,0.13186869025230408,0.47820997238159174,-0.16140861809253693,0.21938395500183103,2.208994150161743
1.0303447246551511,0.031963951885700226,0.1863712966442108,0.09372182190418243,0.4844227731227874,-0.15687203407287595,0.23479521274566648,2.459773063659668
1.0388176441192627,0.041077841073274605,0.18993473052978516,0.07088355720043182,0.4883005023002625,-0.15363407135009763,0.2434086799621582,2.6246621608734126
1.0721672773361206,0.05200610682368279,0.29378542304039,0.05305103957653046,0.4901992380619049,-0.15198734402656555,0.2472844123840332,2.7002413272857666
0.920566439628601,0.0618816539645195,0.12793174386024475,0.07918885350227357,0.49588903784751887,-0.14699389040470123,0.25747764110565186,2.8963489532470703
0.9484468698501587,0.06820312887430191,0.042972546070814126,0.10664088279008864,0.4982351362705231,-0.14507821202278137,0.26093387603759766,2.958617925643921
1.1497633457183836,0.07046033442020416,0.08264589309692384,0.07720384746789932,0.5032817125320435,-0.14081980288028717,0.26740145683288574,3.062386512756348
1.1525193452835083,0.023456349968910217,0.09884144365787506,0.0220378041267395,0.5051191449165344,-0.13936010003089905,0.26930105686187744,3.089667320251465
1.1938774585723877,0.02292220667004585,0.09471617639064787,0.06832437217235565,0.5087763071060181,-0.1361701786518097,0.2726762294769287,3.130760908126831
1.3229668140411377,-0.004289030563086271,0.03302821144461632,0.017044847831130028,0.5124801397323608,-0.13224367797374725,0.275806188583374,-3.131333827972412
1.2924169301986694,-0.014220275916159151,-0.025845022872090336,-0.04669949412345886,0.5186541676521301,-0.12473225593566895,0.2801829576492309,-3.115255355834961
1.3362350463867188,-0.024897821247577667,-0.0374666303396225,-0.11892956495285034,0.5207539796829224,-0.12191275507211684,0.28157734870910645,-3.114936351776123
1.4268951416015625,0.012273349799215792,-0.030791331082582477,-0.06893085688352585,0.5252389907836914,-0.11584790796041489,0.28451085090637207,-3.116114377975464
1.406078577041626,0.02331874705851078,-0.02758323773741722,-0.052933745086193085,0.532654881477356,-0.10501056909561156,0.2897683382034302,-3.0666253566741943
1.4102017879486084,0.029306840151548386,-0.02525356225669384,-0.040840525180101395,0.536849856376648,-0.09800942987203598,0.2924470901489258,-2.9924235343933105
1.4282608032226562,0.05037505552172661,-0.024182602763175964,-0.029316380620002743,0.5392223596572876,-0.09371780604124068,0.29358673095703125,-2.938804149627685
1.4113640785217283,0.043002620339393616,-0.024863703176379204,-0.03536531329154968,0.5439404249191284,-0.08451772481203078,0.295000433921814,-2.8142592906951904
1.4067561626434326,0.035952404141426086,-0.02506074868142605,-0.03494838625192642,0.5487531423568726,-0.07479725033044815,0.2950568199157715,-2.6687886714935303
1.4101897478103635,0.031881123781204224,-0.02660220302641392,-0.0449841246008873,0.5555866956710817,-0.06005072593688965,0.293445348739624,-2.4252114295959473
1.4354307651519775,0.03821919485926628,-0.03057599812746048,-0.049424994736909866,0.5603888630867004,-0.05066373199224472,0.29196619987487793,-2.250279188156128
1.4221415519714355,0.04160956293344498,-0.030734188854694366,-0.03780831769108772,0.5654031038284302,-0.04138369858264923,0.28982269763946533,-2.077380657196045
1.4178656339645384,0.045219775289297104,-0.026284515857696533,-0.03666422143578529,0.5680833458900452,-0.036935005336999886,0.2884523868560791,-1.99724805355072
1.391153335571289,0.023142885416746136,-0.023687081411480904,-0.06153740361332893,0.5769625306129456,-0.023831369355320927,0.28325533866882324,-1.7906209230422971
1.4092310667037964,0.030045785009860992,-0.02469571679830551,-0.05021683126688004,0.5801844596862793,-0.01962849125266075,0.28129136562347407,-1.7353408336639404
1.419485569000244,0.04457728937268257,-0.02643224224448204,-0.03089915402233601,0.5852340459823608,-0.013278300873935223,0.27784907817840576,-1.6622766256332395
1.4029743671417236,0.03409012407064438,-0.03247027099132538,-0.04768199101090431,0.5963848233222961,-0.0007332023233175277,0.2677540779113769,-1.5725743770599363
1.4317829608917236,0.0341433621942997,-0.02576646022498608,-0.04357682913541794,0.6002376079559326,0.003694241400808096,0.26357471942901606,-1.5550360679626465
1.4148532152175903,0.0339302159845829,-0.024245925247669217,-0.0443495400249958,0.607714056968689,0.012389743700623512,0.25449275970458984,-1.5252344608306885
1.460198998451233,0.0363776683807373,-0.03332063555717468,-0.046755030751228326,0.6149320006370544,0.02135390415787697,0.244901180267334,-1.5127608776092527
1.492435336112976,0.05280345678329468,-0.020576830953359604,-0.03934116661548615,0.6217167377471924,0.030691206455230713,0.23548126220703125,-1.5088709592819212
1.4474697113037107,0.11143436282873152,0.03821060061454773,-0.021167419850826263,0.6275462508201599,0.03976938128471375,0.22683024406433103,-1.5121428966522217
1.5800836086273191,0.10223358869552612,0.008212413638830185,-0.025073926895856857,0.6323990225791931,0.04880880191922188,0.21955490112304688,-1.5160717964172363
1.524261474609375,0.09663647413253784,-0.010004361160099506,-0.006385866552591324,0.6361771821975708,0.058364637196064,0.2123916149139404,-1.4692895412445068
1.4686977863311768,0.09338835626840591,-0.00504979956895113,-0.022556852549314495,0.6380294561386108,0.06599219143390656,0.20586419105529785,-1.3907251358032227
1.2999696731567383,0.09489886462688446,0.018897663801908493,-0.034261204302310944,0.638374090194702,0.07276818156242369,0.19916188716888428,-1.2768983840942383
1.2346436977386475,0.1183849200606346,0.04201111570000648,-0.0004881285130977631,0.6377057433128357,0.07795289903879164,0.19337916374206543,-1.1569865942001343
1.2166957855224607,0.12661384046077728,0.030695283785462376,0.007247819565236568,0.6349294781684875,0.08645857870578764,0.182650089263916,-0.91995507478714
1.0431723594665527,0.12046899646520615,0.05071216821670532,0.02508456259965897,0.6336135268211365,0.08985268324613571,0.17740797996520996,-0.8123460412025452
1.000224232673645,0.11462900787591934,0.05134762078523636,0.07012394070625305,0.6305575966835022,0.09683497250080109,0.16476571559906003,-0.567065179347992
1.1546292304992676,0.13880339264869687,0.02904603071510792,0.012467911466956139,0.6287475824356079,0.1018584594130516,0.1548144817352295,-0.39603909850120544
0.8993205428123474,0.13560205698013303,0.06601192057132721,0.07880763709545134,0.6279175877571106,0.10445690155029295,0.14938747882843015,-0.3167126774787903
0.9524368047714232,0.11350013315677641,0.05853349715471268,0.056122370064258575,0.6269797086715697,0.1099792867898941,0.1363357305526733,-0.1662800759077072
1.082974910736084,0.08249486237764359,0.05671275407075881,0.033587001264095306,0.6266767382621765,0.11350329220294952,0.1255204677581787,-0.07663960009813309
0.9122330546379088,0.000685189850628376,0.04182779043912888,0.014401500113308428,0.626248300075531,0.11740795522928237,0.11171281337738036,-0.0019519332563504577
0.7414399981498718,0.01628989353775978,0.04675133526325226,0.00036838091909885406,0.6248036026954651,0.12128273397684096,0.09516167640686035,0.04437090456485748
0.841153621673584,0.008977744728326797,0.044950470328330994,-0.0108768492937088,0.6240934729576111,0.12205326557159424,0.0905306339263916,0.05078718438744545
0.8668244481086731,0.03295915201306343,0.06414412707090378,0.01796361804008484,0.622958779335022,0.12231941521167757,0.08242440223693846,0.04329238086938857
0.8457593321800232,0.06006660684943199,0.07300882786512375,0.06294504553079605,0.6216660141944885,0.12103887647390364,0.07532763481140135,0.031690046191215515
0.8707050681114196,0.06970863044261932,0.06638950109481812,0.11267592757940292,0.6204597353935242,0.11856373399496078,0.06897079944610596,0.012951516546308994
1.1140532493591309,0.08586826920509337,0.02954025939106941,0.007668513804674147,0.6195212602615356,0.11556386947631836,0.06424582004547119,-0.0026758676394820213
0.7869860529899597,0.03851643204689026,0.0645064264535904,0.001487046480178833,0.6185531616210938,0.11131171882152556,0.06016731262207031,-0.017600674182176586
0.933338463306427,0.05506096035242081,0.03967610001564026,0.008490722626447678,0.6168746948242188,0.10375793278217316,0.05632615089416504,-0.0330168791115284
0.8061888217926025,0.048490654677152634,0.06546099483966827,0.025584693998098373,0.6156864166259766,0.09879741817712784,0.05572330951690674,0.003064846154302358
0.8549838066101073,0.06090035289525986,0.03390507400035858,0.08903241157531738,0.6153118014335632,0.09682182967662813,0.05570197105407714,0.02759956754744053
0.8907683491706848,0.05634959042072296,0.05047157406806946,0.1226174384355545,0.6143994331359863,0.09063595533370973,0.05650937557220458,0.1336298435926437
0.8231306672096252,0.04288703203201294,0.04993123561143875,0.13869452476501465,0.614292323589325,0.08149752765893936,0.05766355991363525,0.3276049792766571
0.9667333960533142,0.060453079640865326,0.06907223165035248,0.1173972338438034,0.6145162582397461,0.07820577919483183,0.057888031005859375,0.402035802602768
0.9152871370315552,0.07281804084777832,0.07882560789585114,0.14847013354301453,0.6151660084724425,0.07172078639268875,0.05772507190704346,0.5661333799362184
0.8043521642684937,0.06708547472953796,0.028815673664212223,0.1561511754989624,0.6168316602706909,0.06257887184619904,0.05576586723327637,0.825613796710968
0.893422782421112,0.09311267733573912,0.002905051689594984,0.16659699380397797,0.6173768043518065,0.05969436094164848,0.05499434471130371,0.9142900109291076
0.807144522666931,0.0680268332362175,0.010609231889247894,0.14674678444862363,0.6184073090553284,0.053620629012584686,0.052546024322509766,1.0848721265792847
0.8039484620094299,0.05496281385421753,0.011061177588999271,0.09402033686637878,0.6189525723457336,0.04805297777056695,0.04943859577178955,1.2476487159729004
1.002786636352539,0.07973894476890565,0.0006171762943267822,0.13488373160362244,0.6188004612922668,0.03971803188323975,0.04545772075653076,1.4431006908416748
0.8303864002227782,0.05471713840961456,0.006997760385274887,0.12698981165885925,0.617324709892273,0.03379390761256217,0.04393434524536133,1.535351514816284
0.8759978413581848,0.03543955832719803,0.003636564128100872,0.0745984837412834,0.6164627075195312,0.030974840745329857,0.04374468326568604,1.5712772607803345
0.825010597705841,0.020528439432382584,0.0007552208844572306,0.05462834984064102,0.6127867102622986,0.02264116331934929,0.04559838771820068,1.6384849548339844
0.9182159900665283,0.013753218576312063,-0.006783868186175823,0.016808098182082176,0.6114028096199036,0.01991033367812633,0.04706072807312012,1.6464322805404663
0.8141659498214722,-0.005262799561023712,0.006717992946505547,-0.007758145220577715,0.6073848009109497,0.012088047340512276,0.05320286750793457,1.6604270935058592
0.7000974416732788,-0.012212879955768583,0.020012609660625454,-0.008196848444640636,0.6063821315765381,0.009934959933161736,0.055661916732788086,1.6801940202713013
0.8367980718612672,0.012205920182168484,0.013739299029111862,0.005565552040934563,0.6053539514541626,0.005183215253055096,0.06082868576049805,1.7463502883911133
0.8082921504974365,-0.002142703160643577,0.026933465152978897,0.0024520503357052803,0.6063736081123352,-0.0012778136879205704,0.06876075267791748,1.9012436866760252
0.8322685360908508,0.04162446409463882,0.046132687479257584,0.026794254779815677,0.6086695194244385,-0.005492139142006636,0.07368612289428712,2.038686513900757
0.8670089840888977,0.04719100520014762,0.048370890319347375,0.03336820751428604,0.612037718296051,-0.009565207175910473,0.07834076881408691,2.189718246459961
0.992681384086609,0.05698199942708016,0.041715770959854126,0.028679912909865376,0.6139407753944397,-0.011401036754250526,0.08055055141448975,2.270345687866211
0.7981067895889281,0.029974123463034626,0.07708446681499481,0.006478244438767433,0.6179414391517639,-0.015130803920328615,0.08401834964752197,2.4335432052612305
0.943131148815155,0.032662250101566315,0.05231990665197373,0.013580836355686188,0.6243798732757568,-0.02172600850462913,0.08584296703338623,2.6700024604797363
0.891436219215393,0.005817703902721405,0.08197833597660063,0.002887371927499771,0.6272855997085571,-0.025068825110793117,0.08529305458068846,2.7579898834228516
0.923904240131378,0.05018974095582961,0.07526464760303497,0.02618642710149288,0.6337546110153198,-0.033654920756816864,0.0824817419052124,2.9237189292907715
0.787928581237793,0.024931665509939197,0.0842086672782898,0.02845641411840916,0.6367307901382446,-0.03815513104200363,0.08081793785095216,2.984020471572876
0.6694884300231934,0.01643265411257744,0.10839442908763884,0.02269800938665867,0.6435338854789734,-0.04936093837022781,0.07701385021209715,3.0807085037231445
0.6811144948005676,0.016964582726359367,0.07804901152849197,0.026614464819431305,0.6483011841773987,-0.05843384936451912,0.0740811824798584,3.1265692710876465
0.695328414440155,0.01386677473783493,0.07875300943851472,0.015343650244176388,0.6535497903823853,-0.06865882128477097,0.07020246982574463,-3.1285593509674072
0.7652633190155029,-0.0037450834643095727,0.05729399621486664,0.006899191997945309,0.6557835340499878,-0.07323908805847168,0.068001389503479,-3.1207115650177
0.7193111181259155,0.012840133160352705,0.05476003885269165,0.025235068053007122,0.6600558161735535,-0.08226559311151505,0.06308794021606445,-3.114721298217773
0.8170682787895202,0.002450202591717243,0.04623973369598389,0.000666949898004532,0.6635875701904297,-0.08960233628749846,0.05835890769958496,-3.11853551864624
0.7855738401412963,-0.01845550909638405,0.026721196249127388,-0.027681542560458183,0.6675417423248291,-0.09706621617078781,0.05279052257537842,-3.1241350173950195
1.0594420433044431,-0.06423164159059525,-0.009582048282027245,-0.052550125867128365,0.6711097955703735,-0.10352633893489836,0.04711449146270752,-3.104191541671753
0.7801384925842285,-0.011304837651550768,0.01853594556450844,-0.032760631293058395,0.6751036047935486,-0.1086459532380104,0.039943575859069824,-3.0297510623931885
1.0380563735961914,-0.025396786630153656,-0.03439769893884659,-0.09756872057914732,0.6781948208808899,-0.11094935238361359,0.03325009346008301,-2.94062614440918
1.0635420083999632,-0.03737494722008705,-0.04535162076354026,-0.1022539883852005,0.6839400529861449,-0.11197998374700546,0.019908666610717773,-2.7246735095977783
1.0681145191192627,-0.03808365389704704,-0.05193480849266052,-0.11572346091270445,0.6857331991195679,-0.11166159808635712,0.015835046768188477,-2.6468968391418457
0.9621025323867796,-0.026305230334401127,-0.06545041501522064,-0.11783654987812042,0.6892499923706055,-0.11031851917505264,0.007734656333923341,-2.478180408477783
1.2087262868881223,-0.04903662204742432,-0.10066454112529755,0.0014124740846455095,0.692680835723877,-0.10898637771606444,-0.0003319978713989258,-2.299274682998657
1.0027716159820557,-0.04755328595638275,-0.09379599988460541,-0.01869635842740536,0.6957874894142151,-0.10770102590322495,-0.008102595806121826,-2.1473162174224854
0.9451593160629272,-0.03981353342533112,-0.10055617988109589,-0.01419946737587452,0.7001723051071167,-0.10614289343357086,-0.01929914951324463,-1.9655221700668333
0.6704651713371277,-0.006992759183049202,-0.10119123756885529,-0.027339687570929527,0.7040864825248718,-0.1048995703458786,-0.028786659240722656,-1.8418387174606323
0.6752342581748961,-0.014466659165918829,-0.10205759108066557,-0.04878921061754227,0.712677001953125,-0.10201452672481535,-0.04637157917022705,-1.6683480739593504
0.7895506620407104,-0.013242354616522787,-0.1298430860042572,-0.05180321633815765,0.715518057346344,-0.10095258057117462,-0.051388919353485114,-1.6304324865341187
0.8013602495193481,-0.003993624821305274,-0.13525784015655515,-0.04554811865091324,0.7213221788406371,-0.09813683480024336,-0.06057053804397583,-1.5721073150634763
0.7612002491950989,-0.002900286577641964,-0.13921807706356049,-0.07493624836206435,0.7291960716247559,-0.09218253195285796,-0.07186567783355713,-1.5342915058135986
0.6974998116493225,0.023776153102517128,-0.12631012499332428,-0.03889228031039237,0.7350934147834778,-0.08554131537675858,-0.08006983995437622,-1.5241577625274658
0.8024443387985228,0.046142399311065674,-0.12902571260929108,-0.004211603663861752,0.7374258041381837,-0.08218754082918166,-0.0832718014717102,-1.5261367559432983
0.8275036811828613,-0.005629516206681728,-0.10715483129024504,-0.05925515294075012,0.7410653233528137,-0.07575938105583192,-0.08832818269729614,-1.5303977727890015
0.8118297457695006,0.018179908394813538,-0.15433236956596375,-0.035259731113910675,0.7447215914726257,-0.06703880429267883,-0.09356099367141725,-1.5414059162139893
0.8527939319610596,0.047318030148744576,-0.17026501893997192,-0.06001884117722511,0.7468460798263549,-0.05920679494738578,-0.09735804796218872,-1.5295747518539429
0.7125585675239562,0.02349165454506874,-0.13349279761314392,-0.007648175582289694,0.7474871873855591,-0.052500318735837936,-0.09990644454956055,-1.4817820787429807
0.6476265788078308,0.02204991318285465,-0.14757490158081055,0.029072325676679608,0.7472521662712097,-0.04306010529398918,-0.10265254974365234,-1.37535560131073
0.6290402412414551,0.036382589489221566,-0.1626019775867462,0.06088269129395485,0.7459647059440612,-0.03445763513445854,-0.104381263256073,-1.251763105392456
0.8320823907852173,0.01170987356454134,-0.1803597062826157,0.01705719158053398,0.7440154552459716,-0.02568352222442627,-0.10626202821731567,-1.1025046110153198
0.9355139732360842,0.020397458225488663,-0.18139715492725367,0.02339724451303482,0.7416838407516478,-0.01673167385160923,-0.10844707489013672,-0.9406648874282837
0.66656094789505,0.033232804387807846,-0.14014312624931335,0.0769539475440979,0.7392448186874389,-0.007633682806044818,-0.11087971925735472,-0.7742742896080017
0.8489339351654052,0.03861035034060478,-0.16653381288051605,0.06904637813568115,0.7351514101028441,0.006561472546309233,-0.11475908756256104,-0.5297406315803528
1.0865885019302368,0.0905877947807312,-0.20170453190803528,0.06813149154186249,0.7339469790458678,0.011763337068259716,-0.11591970920562744,-0.4530749619007111
0.9379380941390992,0.08762279897928238,-0.17295654118061063,0.09218783676624298,0.7316404581069945,0.02161958999931812,-0.11774396896362305,-0.3308669626712799
1.0406125783920288,0.08755938708782195,-0.15156063437461853,0.1029340773820877,0.7288030385971069,0.03504070267081261,-0.11928462982177734,-0.19651946425437927
1.0143332481384275,0.09769562631845474,-0.1496303826570511,0.14771203696727753,0.7249157428741454,0.052480150014162064,-0.11925631761550903,-0.07271823287010191
0.9924923181533811,0.1327291429042816,-0.19217269122600555,0.1572652757167816,0.7229136228561401,0.06056160852313042,-0.11878645420074462,-0.031949937343597405
0.8917705416679382,0.12490855902433395,-0.18454691767692563,0.0981614738702774,0.7173377275466919,0.08031076192855835,-0.11716413497924805,0.028117105364799496
0.9555050730705261,0.12954778969287872,-0.17147880792617795,0.0702427476644516,0.7139504551887512,0.09188038110733032,-0.1159488558769226,0.04598097503185272
0.9059220552444458,0.1362725645303726,-0.17998042702674863,0.1220742091536522,0.7098640203475952,0.10591107606887816,-0.11387526988983154,0.05112611129879952
0.9056134223937987,0.1393495500087738,-0.15665520727634427,0.1094227135181427,0.7082234621047974,0.1116711050271988,-0.11284363269805908,0.05079951509833336
0.8677515387535094,0.1462118029594421,-0.17296862602233887,0.1370268017053604,0.7049254179000854,0.12257751077413558,-0.11025542020797728,0.04164586588740349
0.9160789251327514,0.1418323516845703,-0.15511417388916016,0.13063836097717285,0.7021544575691223,0.13255490362644196,-0.10772973299026488,0.03225478529930115
0.806263267993927,0.1315840035676956,-0.15364526212215424,0.1525227278470993,0.6996201276779175,0.14122670888900757,-0.10530203580856325,0.05317466706037521
0.7543054819107055,0.14640164375305176,-0.1616896092891693,0.17755401134490967,0.6964737176895142,0.1518724262714386,-0.09896916151046753,0.17916938662528992
0.807852029800415,0.14784768223762512,-0.13785456120967865,0.1491098403930664,0.6957660913467407,0.15415836870670319,-0.09629184007644653,0.23522669076919556
0.7266610264778137,0.15095718204975128,-0.13710810244083405,0.18949507176876068,0.6946675777435303,0.157720685005188,-0.0894109010696411,0.3822918236255646
0.7805018424987794,0.16333553194999695,-0.14266470074653623,0.19326037168502808,0.6942394971847534,0.159150630235672,-0.08171588182449341,0.5582177042961121
0.8100880980491638,0.1782855987548828,-0.1708005666732788,0.21294125914573667,0.6939519047737122,0.15984874963760376,-0.07820910215377806,0.6422808766365051
0.8303922414779662,0.16966959834098816,-0.18111917376518247,0.18674755096435544,0.6936066150665283,0.160687118768692,-0.0722118616104126,0.791794717311859
0.7362535595893859,0.19133807718753812,-0.20239309966564176,0.24794042110443115,0.6929909586906433,0.16260673105716705,-0.06197011470794678,1.045923352241516
0.9367200732231139,0.2139756977558136,-0.1796945184469223,0.21405020356178284,0.692389190196991,0.1644231081008911,-0.055550098419189446,1.1955039501190183
0.7301002144813538,0.17586296796798706,-0.15540213882923126,0.25102847814559937,0.6921097040176392,0.1654934585094452,-0.05260229110717773,1.26082181930542
0.8298521041870117,0.18219596147537231,-0.1322976052761078,0.2362788021564484,0.6912475228309631,0.16788871586322784,-0.047245144844055176,1.37721049785614
0.6708444952964783,0.1636391580104828,-0.13905771076679227,0.285001277923584,0.6890829801559448,0.1714005172252655,-0.039242088794708245,1.5046275854110716
0.7389293909072877,0.159666508436203,-0.11318042874336243,0.21471962332725525,0.6876498460769653,0.17278200387954712,-0.034211039543151855,1.5502551794052124
0.777210533618927,0.1615166813135147,-0.10888472199440002,0.20812320709228516,0.6858697533607483,0.17359420657157895,-0.02714824676513672,1.582602620124817
0.7356275320053101,0.14729908108711243,-0.10047602653503417,0.1932966113090515,0.6842067241668701,0.17357075214385986,-0.018787086009979248,1.6000036001205444
0.8231489658355712,0.18213170766830444,-0.0954376459121704,0.18313312530517575,0.68278568983078,0.1730077564716339,-0.009673953056335447,1.6047859191894531
0.8105605244636535,0.16765740513801575,-0.0813603550195694,0.17662519216537476,0.6823632717132568,0.17248979210853577,-0.005124449729919434,1.6020154953002927
0.7583860158920288,0.1448516845703125,-0.08111155033111571,0.17774643003940582,0.6822675466537476,0.17033405601978302,0.010202407836914062,1.6119879484176636
0.7942901253700256,0.13255563378334043,-0.07102790474891663,0.14917325973510742,0.682867169380188,0.1695144772529602,0.01522982120513916,1.6366362571716309
1.1508319377899168,0.22749780118465424,-0.05458110570907593,0.15717864036560059,0.6871391534805298,0.1666124314069748,0.03023207187652588,1.7529718875885008
0.9669729471206664,0.13349315524101257,-0.03562995418906212,0.1433778405189514,0.6893892884254456,0.1655912846326828,0.03596985340118408,1.8065161705017088
0.8517220616340637,0.071255162358284,-0.014227498322725296,0.12460076808929443,0.6989080309867859,0.16117878258228302,0.05443155765533447,2.0290398597717285
0.8128231763839722,0.04788944497704506,-0.00950540043413639,0.08286808431148529,0.7022369503974915,0.159607857465744,0.05937278270721436,2.107219219207764
0.9123718738555907,0.022826749831438065,-0.002175392583012581,0.03779125213623047,0.7081230878829956,0.15698595345020294,0.0674440860748291,2.2485742568969727
1.0731104612350464,0.11658072471618652,-0.006988169625401497,0.04505851864814758,0.7157843708992004,0.15330862998962402,0.07640135288238525,2.438969135284424
1.0519882440567017,0.06536509841680527,-0.01508813351392746,0.01882787048816681,0.7244983315467833,0.1480930745601654,0.08746206760406494,2.66699767112732
0.8685068488121032,0.0781460329890251,0.028838377445936203,0.11967510730028152,0.7277792096138,0.14581921696662903,0.09166276454925536,2.7410855293273926
1.0628176927566528,0.11473095417022704,0.04096315428614616,0.07128958404064177,0.7379798889160156,0.13733194768428802,0.10581183433532713,2.942534923553467
0.976069450378418,0.10916712135076521,0.08433236181735992,0.06787174940109253,0.7411102056503296,0.13438433408737183,0.11006391048431396,2.990454196929932
0.9444916248321533,0.05879347771406174,0.08367366343736649,0.06331533193588257,0.7462630867958068,0.12904681265354156,0.11688494682312012,3.056516408920288
0.9300407171249389,0.009220842272043228,0.117094486951828,-0.015037018805742264,0.7526186108589171,0.12216837704181673,0.12307476997375488,3.114105463027954
0.8951335549354553,0.0035042222589254375,0.12871435284614563,-0.028701394796371456,0.7601357698440551,0.11248853057622908,0.12259531021118164,-3.1333913803100586
0.7570955753326416,0.013262836262583733,0.1144447475671768,0.010677190497517584,0.7651762366294861,0.10449107736349104,0.1174095869064331,-3.122963190078736
0.798759937286377,0.05150938779115677,0.1010320782661438,0.08197692781686784,0.7708161473274232,0.09523124992847441,0.10937142372131348,-3.118879079818725
0.8075689077377318,0.04618710651993752,0.08138620108366013,0.0765434131026268,0.7751558423042297,0.08780470490455627,0.10271143913269042,-3.1216466426849365
0.7880053520202637,0.06179867684841156,0.06651467829942703,0.13563108444213867,0.7782703638076782,0.08268478512763977,0.09798526763916016,-3.122934103012085
0.8280133008956909,0.0666893869638443,0.06529232859611511,0.1585635542869568,0.7831945419311523,0.0749780684709549,0.0892568826675415,-3.0896456241607666
0.858364462852478,0.08196794986724852,0.06227443367242813,0.18605875968933103,0.7904596924781798,0.06056380271911621,0.06480050086975098,-2.971862554550171
0.9119355678558348,0.09115905314683914,0.022845868021249768,0.14531140029430387,0.7952916026115417,0.04908838868141174,0.0413048267364502,-2.851968288421631
0.9888634085655212,0.08945292979478835,-0.05179615318775177,0.11782389134168623,0.7983616590499878,0.04136760160326958,0.025194764137268063,-2.767786264419556
1.1090269088745115,0.09528698772192,-0.0879061073064804,0.06952760368585587,0.8032559156417847,0.029458206146955487,0.0018522739410400393,-2.6370503902435303
0.8389430642127991,0.06197028607130051,-0.057713046669960015,0.0958237648010254,0.8094898462295533,0.01552159246057272,-0.023914694786071777,-2.473743200302124
0.7248704433441162,0.01979893073439598,-0.09784169495105743,0.047652319073677056,0.8168513178825377,0.0011713994899764657,-0.047332942485809326,-2.301243305206299
1.0676410198211668,0.06941252946853638,-0.12677256762981415,0.09254854172468184,0.8299492597579955,-0.020763572305440903,-0.07709777355194092,-2.0462207794189453
0.9942896366119384,0.05924227833747864,-0.1418612003326416,0.06471388041973114,0.8349733352661133,-0.02840436063706875,-0.08574265241622925,-1.9704761505126955
0.9209176301956176,0.050236359238624566,-0.14218935370445251,-0.012560193426907063,0.8444674611091613,-0.04211084544658661,-0.09946835041046143,-1.8463822603225708
0.8335217237472534,0.03564321994781494,-0.1566311866044998,-0.022864729166030884,0.8576533198356627,-0.059819679707288735,-0.1145065426826477,-1.7207164764404297
0.7746098041534423,0.04872209206223488,-0.16522352397441864,0.019566107541322708,0.8700888752937315,-0.075222909450531,-0.12530630826950073,-1.6413533687591553
0.9012086391448975,0.02517259120941162,-0.19838252663612363,0.0006541609764099121,0.8827468156814574,-0.08998809009790419,-0.1338738203048706,-1.5876054763793943
1.0197921991348267,-0.0004879338666796684,-0.21469996869564056,-0.016653211787343025,0.9009072184562685,-0.10999809205532073,-0.1411864161491394,-1.5406804084777832
0.9960341453552246,-0.003580033779144287,-0.1946489214897156,-0.01381867378950119,0.9117385745048523,-0.12252752482891081,-0.14285039901733398,-1.5285532474517822
1.0236234664916992,-0.023806728422641758,-0.19192004203796384,-0.027841266244649887,0.9166607856750488,-0.12850680947303772,-0.14300429821014404,-1.52588152885437
0.9649641513824464,-0.02561786212027073,-0.19070658087730408,-0.02748240157961845,0.925064742565155,-0.13989576697349548,-0.14215946197509763,-1.5292967557907104
0.876819908618927,-0.011302080005407332,-0.17089039087295532,-0.03369976207613945,0.9314993619918824,-0.1505005657672882,-0.14026468992233276,-1.538901448249817
0.8345266580581666,-0.016548164188861847,-0.18783161044120789,-0.033072032034397125,0.9356054067611694,-0.16073545813560483,-0.13767385482788083,-1.5216420888900757
0.8824707269668579,-0.018732151016592976,-0.1781865358352661,-0.039166204631328576,0.9367855191230773,-0.17506520450115204,-0.13087594509124756,-1.4112920761108398
0.8940579295158385,-0.04368807375431061,-0.17182019352912903,-0.06224622577428818,0.9356545209884644,-0.1806829273700714,-0.12691867351531982,-1.3417571783065796
0.9106141328811644,-0.02986596897244453,-0.16072392463684082,-0.04605986550450325,0.9328611493110656,-0.18826705217361447,-0.120588481426239,-1.2226761579513548
1.1061329841613767,-0.08182370662689209,-0.1242249235510826,-0.05644589290022849,0.928096294403076,-0.19789232313632965,-0.11176002025604248,-1.0477267503738403
1.150946855545044,-0.06395881623029709,-0.13228426873683927,-0.04547553882002831,0.9209100604057312,-0.20966582000255585,-0.10041725635528564,-0.791846513748169
1.0970774888992307,-0.054449331015348434,-0.1342170536518097,-0.04178837686777114,0.9185601472854614,-0.2132563292980194,-0.09689170122146606,-0.7047147750854492
0.950997233390808,-0.03496621921658516,-0.156418576836586,-0.05485177412629128,0.9143789410591123,-0.2188979387283325,-0.09018212556838989,-0.5563107132911682
1.152184247970581,-0.07088570296764374,-0.15548422932624817,-0.0586160272359848,0.9098318815231324,-0.2240529954433441,-0.08152037858963011,-0.39786314964294434
0.849676489830017,-0.05492924526333809,-0.14384308457374573,-0.08660188317298889,0.903100311756134,-0.22890615463256836,-0.06597739458084105,-0.18904080986976624
0.9240167140960691,-0.0752125233411789,-0.1421295404434204,-0.09549202024936675,0.9012356996536256,-0.22951848804950717,-0.061232686042785645,-0.13647371530532837
0.7750649452209472,-0.06282774358987808,-0.12246786803007124,-0.10651183128356932,0.8979482650756837,-0.2298719137907028,-0.05318421125411987,-0.06603211909532547
0.804160475730896,-0.0754193663597107,-0.12786108255386353,-0.12633946537971497,0.8942812085151672,-0.22953462600708008,-0.04467332363128662,-0.007301114033907653
0.8253565430641174,-0.06988050043582916,-0.1104406863451004,-0.1368262767791748,0.8901103138923645,-0.2285096645355225,-0.0358540415763855,0.030013928189873692
0.7670451998710632,-0.08105896413326262,-0.08616332709789276,-0.15564408898353577,0.8829666376113892,-0.22582516074180603,-0.020787358283996586,0.051604013890028
0.8404518365859985,-0.08038306981325148,-0.08365017920732498,-0.11902938783168791,0.8803907632827759,-0.22472527623176572,-0.015225231647491457,0.05217216908931732
0.7794633507728576,-0.07143071293830872,-0.0670481026172638,-0.12883976101875305,0.8726224899291992,-0.22184503078460693,0.0011256933212280271,0.04151871427893639
0.7571328282356262,-0.0680088922381401,-0.05893496051430702,-0.14918601512908936,0.867363452911377,-0.22027325630187988,0.012398838996887209,0.030555635690689087
0.8158904314041138,-0.06510329991579056,-0.05009232833981513,-0.13102969527244568,0.8606193661689758,-0.2190387547016144,0.027080655097961422,0.06072456389665604
0.9719146490097044,-0.08725069463253021,-0.03932388499379159,-0.14649081230163574,0.8575776815414429,-0.21871504187583923,0.0339435338973999,0.09251421689987183
0.958943247795105,-0.060412827879190445,-0.015276744961738586,-0.11921409517526627,0.8495470285415649,-0.21779417991638184,0.05334782600402832,0.227298766374588
1.1258419752120972,-0.09796613454818723,-0.024644669145345688,-0.06986378133296967,0.8467395901679992,-0.2175072878599167,0.06029796600341797,0.2900843620300293
1.0311673879623413,-0.07139479368925095,0.009711137041449545,-0.08235529810190202,0.8416646718978883,-0.21682333946228027,0.07378077507019043,0.4346137046813965
1.0854054689407349,-0.045771554112434394,0.038171164691448205,0.004680849611759186,0.8369938135147095,-0.21593353152275083,0.0864468812942505,0.5922877788543701
1.324896454811096,-0.02871318534016609,0.06399519741535187,0.028646469116210938,0.8330996632575988,-0.214761346578598,0.09781968593597411,0.7541081309318542
1.1947963237762451,-0.13837528228759763,0.1191967874765396,-0.07669448107481001,0.8294229507446289,-0.21325460076332087,0.10891413688659668,0.9456470608711242
1.1401408910751343,-0.1118512898683548,0.11133466660976409,-0.05133192241191864,0.8262701034545897,-0.21113744378089905,0.11810708045959473,1.1099380254745483
1.0193803310394287,-0.0751335173845291,0.1246252954006195,-0.0556505098938942,0.8227510452270509,-0.2073029577732086,0.12678444385528564,1.2600178718566895
1.0024943351745603,-0.05316229909658432,0.11729474365711212,-0.03937686234712601,0.8198440670967102,-0.20300468802452087,0.13394629955291748,1.3711618185043335
0.8478667140007019,-0.06485888361930847,0.1231175661087036,-0.036038968712091446,0.8164187669754028,-0.1969042122364044,0.14177799224853516,1.471308708190918
0.9017057418823241,-0.0535501055419445,0.1348283886909485,-0.050539612770080566,0.8129161596298218,-0.19000175595283508,0.14914584159851074,1.5458697080612183
0.9570513367652893,-0.056643929332494736,0.14854533970355988,-0.10142498463392256,0.8097499608993529,-0.1838242709636688,0.15505659580230713,1.5923949480056763
1.1180148124694824,-0.024055836722254757,0.20049066841602323,-0.0890447273850441,0.8042587041854857,-0.17179615795612335,0.1645880937576294,1.6269831657409668
1.0303460359573364,0.012058203108608723,0.24665728211402893,-0.08139237016439436,0.8025664091110228,-0.16736085712909698,0.16748976707458496,1.631405472755432
0.8724832534790038,0.023683976382017132,0.10217499732971191,-0.09391488134860992,0.7983423471450805,-0.153440922498703,0.17597854137420654,1.627162218093872
1.019425630569458,0.030505672097206116,0.1298382729291916,-0.10994046926498412,0.7973098754882812,-0.1485327184200287,0.17873024940490723,1.6208758354187012
0.9990384578704834,0.04552329704165459,0.12677167356014252,-0.10000442713499068,0.7955797910690308,-0.13881365954875946,0.18489909172058103,1.611962080001831
0.9105754494667053,0.03406234085559845,0.1086115539073944,-0.11555972695350646,0.7945750951766967,-0.12928876280784607,0.19157814979553223,1.6441695690155027
1.0128273963928223,0.024240240454673767,0.10147836804389952,-0.1122261881828308,0.79546058177948,-0.11259584128856658,0.1996105909347534,1.7769176959991455
1.036355972290039,0.03145334869623184,0.07431647181510925,-0.09762464463710785,0.7969914078712462,-0.1030239313840866,0.2019376754760742,1.8810989856719968
1.2186663150787351,0.0026364559307694435,0.027979150414466854,-0.1593187302350998,0.7983137369155883,-0.09740568697452544,0.20271849632263184,1.9501031637191768
1.3893091678619385,-0.02429443225264549,0.01094851829111576,-0.15525949001312256,0.8024961352348327,-0.08009357750415802,0.20414257049560544,2.177671670913696
1.385777235031128,-0.02051359415054321,0.022734124213457108,-0.11628789454698563,0.8041868209838867,-0.07413258403539658,0.20453941822052,2.2594709396362305
1.1623172760009763,0.007622612640261649,0.06200104579329491,-0.1068524494767189,0.8090850710868835,-0.05687016248703002,0.20516550540924072,2.5149524211883545
1.4908154010772705,0.01847796700894833,-0.008830068632960318,-0.060920089483261115,0.8117439150810242,-0.04543650895357132,0.2037460803985596,2.6757423877716064
1.4486095905303955,0.015692688524723053,-0.0056340754963457584,-0.07482671737670897,0.8129454851150512,-0.03954129666090012,0.20240664482116696,2.7504208087921143
1.4671721458435059,0.057195723056793206,0.0005726004019379616,-0.052935782819986336,0.8158608675003051,-0.02367664873600006,0.19725775718688965,2.923713445663452
1.4280089139938354,0.04866163060069084,0.010669835843145847,-0.06983727961778641,0.8170050382614135,-0.01656448282301426,0.19437825679779047,2.9856057167053223
1.0866448879241943,0.06835676729679108,0.04455230012536049,-0.006310025230050087,0.8189466595649718,-0.005802988540381193,0.18943011760711667,3.0685274600982666
1.3026714324951172,0.054142262786626816,0.036922521889209754,-0.005111297592520714,0.8225491642951965,0.008899074047803879,0.1803847551345825,-3.141420125961304
1.1952199935913084,0.034367635846138,0.06615962833166121,0.01829830557107925,0.8255594968795776,0.01821614801883697,0.17179036140441895,-3.11865496635437
1.214329719543457,0.019589224830269814,0.0803280770778656,-0.010508539155125616,0.8289777636528014,0.02739046141505241,0.16130125522613523,-3.1072072982788086
1.124179482460022,0.010731874033808708,0.08033902943134308,0.0040202662348747245,0.8309558033943176,0.03197062760591507,0.15573430061340332,-3.105733871459961
0.8761617541313171,-0.030490593984723088,0.0831301212310791,-0.021838176995515823,0.8372194170951843,0.04581408575177193,0.14008235931396484,-3.116626977920532
0.8094578385353088,-0.040891069918870926,0.07530513405799866,-0.0208156481385231,0.8394791483879089,0.05040959641337395,0.13546371459960935,-3.120001554489136
0.7742998600006102,-0.02373671531677246,0.06853621453046799,-0.019012928009033203,0.8467170000076294,0.06457450240850449,0.12343025207519533,-3.069831609725952
0.7783926129341124,0.008927132934331894,0.06404592096805573,0.0014623999595642088,0.8492938280105591,0.06927455961704254,0.11916518211364746,-3.0317089557647705
0.8040964603424072,0.026357021182775497,0.05147257447242737,0.005788598209619521,0.8571141362190247,0.08335827291011809,0.10528111457824708,-2.8675429821014404
0.8945563435554504,0.048456814140081406,0.027227059006690976,0.018589906394481655,0.8598153591156006,0.08806576579809187,0.10047900676727294,-2.795776128768921
1.1004979610443115,0.08768589049577713,-0.0018035057000815868,0.03703167289495468,0.8675013780593872,0.10141022503376008,0.08699786663055421,-2.5624725818634038
1.1700937747955322,0.09140270203351974,-0.004884523805230856,0.044408075511455536,0.8706377744674682,0.10662241280078888,0.08154904842376709,-2.4553415775299072
0.9375064969062803,0.0008055949583649635,-1.888209953904152e-05,-0.016503145918250084,0.8747652769088745,0.11360253393650054,0.07371354103088379,-2.3029799461364746
1.2652260065078735,0.17488983273506165,-0.010375276207923887,0.08412309736013411,0.8795528411865233,0.12066350132226944,0.06308865547180176,-2.135350465774536
1.0313633680343628,0.09416165202856064,-0.025783579796552655,0.04948358237743378,0.8847197294235228,0.12571491301059723,0.05065405368804932,-1.983282446861267
1.24165678024292,0.22638075053691864,-0.052645310759544366,0.10490559041500092,0.8901609182357789,0.12942239642143247,0.03693997859954833,-1.8477940559387207
1.0008738040924072,0.14019915461540222,-0.06450773030519485,0.1292402148246765,0.8990103602409362,0.1326051950454712,0.01582181453704834,-1.6907740831375122
1.062956929206848,0.18527202308177948,-0.0704943984746933,0.12468291819095612,0.9020026922225952,0.1331651508808136,0.009230375289916992,-1.6544902324676511
1.005604267120361,0.17327871918678284,-0.08316284418106078,0.08856214582920073,0.9126731753349304,0.1340043991804123,-0.01064932346343994,-1.5682133436203003
0.9077513217926024,0.13656747341156003,-0.08385367691516876,0.06225905939936638,0.9198796153068542,0.13307461142539978,-0.022021949291229248,-1.5447860956192017
0.8881416916847229,0.1193358451128006,-0.09880851209163664,0.04517924785614014,0.9299317598342896,0.12977132201194763,-0.035359084606170654,-1.5331796407699585
0.8304759263992308,0.11335603892803192,-0.10449764877557755,0.06865315884351729,0.9353990554809569,0.1273513287305832,-0.04122030735015869,-1.5375750064849851
0.8905727267265319,0.14155034720897675,-0.13979193568229675,0.11827000975608824,0.9423425793647766,0.12360057979822157,-0.047628045082092285,-1.5487328767776487
1.072113037109375,0.16112440824508667,-0.1383347064256668,0.09284749627113342,0.946515679359436,0.12097568809986115,-0.05096900463104248,-1.5559719800949097
0.808534264564514,0.11347622424364089,-0.12440763413906096,0.12241893261671066,0.952572822570801,0.11684735119342804,-0.05527991056442261,-1.5300302505493164
0.9069545269012451,0.13063865900039673,-0.12755227088928223,0.10155392438173294,0.9593998193740845,0.11080755293369292,-0.056546688079833984,-1.4138976335525513
0.8347681760787965,0.11236486583948135,-0.1404588520526886,0.11775249987840652,0.9612549543380736,0.10911069065332411,-0.0555998682975769,-1.36199951171875
0.9101557731628418,0.1249985098838806,-0.15111875534057617,0.09731502830982208,0.9657577276229857,0.1045241504907608,-0.05050581693649292,-1.1510103940963743
1.0826992988586424,0.1275166422128677,-0.14015419781208038,0.08609646558761597,0.9669882655143736,0.10318660736083984,-0.048482596874237054,-1.0731054544448853
0.868434488773346,0.1044963002204895,-0.11021264642477036,0.10478125512599944,0.9694253206253053,0.10061844438314436,-0.04414033889770508,-0.9050824046134948
0.9098035097122192,0.11531153321266174,-0.09793747961521149,0.1207720935344696,0.9721344709396361,0.09831885248422623,-0.04007929563522338,-0.7338019609451294
1.0526113510131836,0.11987713724374773,-0.1091332733631134,0.11113928258419035,0.975225567817688,0.09634450823068617,-0.036661505699157715,-0.56228506565094
0.9501962065696716,0.10570891201496124,-0.10199542343616484,0.11537569761276244,0.9781416058540344,0.09519459307193757,-0.034275710582733154,-0.42123016715049744
0.8903824090957642,0.09315638244152068,-0.08628706634044646,0.10693229734897612,0.9821902513504028,0.09454984217882156,-0.03223198652267456,-0.26413950324058527
0.7949383258819581,0.08409307897090912,-0.102661095559597,0.12676510214805603,0.9877843856811523,0.0951976329088211,-0.031411051750183105,-0.1100909635424614
0.802544116973877,0.09305429458618163,-0.11560871452093124,0.12633001804351807,0.9894254803657533,0.09566283226013184,-0.03160649538040161,-0.07425280660390854
0.7340379953384398,0.08917310833930969,-0.11046121269464491,0.13957524299621582,0.9920496940612794,0.09679869562387465,-0.0317540168762207,-0.016399137675762177
0.7956555485725402,0.08861179649829865,-0.09840759634971617,0.1521897315979004,0.9941835403442384,0.09849923104047777,-0.02834874391555786,0.030163977295160294
0.8541848063468933,0.0815422087907791,-0.07365421950817107,0.10658667236566544,0.9944284558296205,0.09894758462905885,-0.025083541870117188,0.039119381457567215
0.724501073360443,0.06865574419498444,-0.08075837790966035,0.1056874394416809,0.9942861795425416,0.09909967333078384,-0.01857364177703857,0.04551757127046585
0.7840402722358703,0.09772163629531859,-0.0729706883430481,0.1285315454006195,0.9928911328315735,0.09785629808902739,-0.004898548126220703,0.04140711203217506
0.8185890913009644,0.11088207364082336,-0.061980083584785454,0.10660265386104584,0.9916364550590515,0.09569669514894483,0.00419783592224121,0.04396127909421921
0.9799274206161501,0.15333926677703855,-0.07955348491668701,0.06657743453979492,0.990197777748108,0.09194041788578032,0.01244509220123291,0.09455931931734084
0.9361294507980346,0.12870576977729797,-0.05924520269036293,0.07492483407258987,0.9893656969070433,0.08899357169866563,0.016272783279418945,0.13349449634552
0.980153441429138,0.11498700827360152,-0.0739985704421997,0.0719967782497406,0.9869047999382019,0.0767129436135292,0.02604079246520996,0.29923442006111145
1.1426324844360352,0.14977124333381653,-0.07292772084474564,0.0613422729074955,0.9852041006088256,0.06581087410449982,0.031673431396484375,0.4458857774734497
1.085904598236084,0.12293678522109984,-0.07074711471796036,0.053110677748918526,0.9844013452529907,0.059624940156936646,0.03438007831573486,0.5234887599945068
1.275294542312622,0.18447135388851163,-0.07130929082632065,0.08528897911310197,0.9817110896110535,0.03831949830055237,0.04268336296081543,0.8000813126564026
1.3221151828765867,0.17559367418289185,-0.0628587156534195,0.08794957399368286,0.9811299443244934,0.03159424290060997,0.04486489295959473,0.8849099278450013
1.1276655197143555,0.12231256067752838,-0.061739012598991394,0.048206910490989685,0.9805162549018861,0.01939003355801105,0.04718589782714844,1.0312800407409668
1.3298060894012451,0.1468239426612854,-0.05979609861969948,0.07165393978357315,0.9809194803237917,-0.0014072833582758904,0.047370195388793945,1.2495532035827637
1.260430097579956,0.11498357355594636,-0.0647464320063591,0.03911752998828888,0.9819669723510742,-0.01524754613637924,0.045433878898620605,1.366624355316162
1.0896157026290891,0.07302832603454588,-0.0620475560426712,0.03573932126164436,0.98269522190094,-0.021938255056738853,0.04404473304748535,1.4121211767196655
1.0255063772201538,0.06548717617988585,-0.060543421655893326,0.05697527900338173,0.9840078353881838,-0.035055167973041534,0.04072380065917969,1.493493676185608
1.08035409450531,0.06703939288854599,-0.06618238985538483,0.04404444620013237,0.9856795072555541,-0.05384718254208565,0.03448843955993652,1.565186619758606
0.9322928786277771,0.031182527542114254,-0.05016915872693062,0.016558583825826645,0.9865561723709105,-0.06557558476924896,0.02888822555541992,1.5866981744766235
1.0396602153778076,0.035503122955560684,-0.06782688945531845,-0.0010596467182040215,0.9873716235160829,-0.07660825550556183,0.022086620330810543,1.5982130765914917
0.9908750057220459,0.027490491047501564,-0.06771095842123032,-0.022368758916854855,0.9876335859298706,-0.08297730237245558,0.01754152774810791,1.6005715131759644
0.984768271446228,0.019901495426893238,-0.06863301992416382,-0.00904837064445019,0.9879120588302611,-0.09285493940114976,0.01005244255065918,1.597139835357666
0.9753847122192384,-0.0014165155589580536,-0.08852171897888182,-0.0024703964591026306,0.9876688718795776,-0.1064002513885498,-0.0009527206420898435,1.5956465005874632
0.9659780859947203,0.00153371412307024,-0.0887812077999115,0.007414409890770912,0.9875502586364746,-0.11063513904809952,-0.004837334156036377,1.6121882200241089
1.1031843423843384,-0.025223005563020703,-0.10669955611228941,0.019409852102398872,0.987426459789276,-0.1173778772354126,-0.012686908245086668,1.66669499874115
0.8357396721839904,-0.014466987922787666,-0.1062123253941536,-0.008099582046270369,0.987886607646942,-0.1272563934326172,-0.02818089723587036,1.8260259628295896
1.0387204885482788,-0.04273451864719391,-0.11956760287284852,-0.02490080147981644,0.9886233210563661,-0.13088484108448029,-0.034614384174346924,1.9083778858184812
1.2463945150375366,-0.04634392261505127,-0.14344172179698944,-0.027591552585363388,0.9900908470153807,-0.13590717315673828,-0.0445023775100708,2.0577113628387447
1.452706217765808,-0.07673960924148558,-0.11509117484092712,-0.028511973097920414,0.9920560121536256,-0.13960011303424835,-0.05237913131713867,2.1969237327575684
1.4225311279296875,-0.08283668756484985,-0.1149587035179138,-0.024285871535539627,0.9966119527816771,-0.1450408101081848,-0.06709706783294678,2.460129499435425
1.4810734987258911,-0.07543504238128662,-0.1177019104361534,-0.019397610798478127,0.9980104565620422,-0.14630889892578125,-0.07212674617767334,2.5428206920623775
1.305450439453125,-0.03601064905524254,-0.1833124607801437,-0.03941475600004196,1.0006892681121826,-0.148127481341362,-0.0817786455154419,2.674094915390014
1.1199448108673096,-0.0187557153403759,-0.16199995577335355,-0.07823345065116881,1.0056846141815183,-0.1498885303735733,-0.102449893951416,2.8802778720855713
0.843794047832489,0.03750030696392059,-0.14545878767967224,-0.012720418162643908,1.007228136062622,-0.15030397474765775,-0.1089995503425598,2.931190013885498
0.8847815990447998,-0.022685397416353226,-0.13536998629570007,-0.08894249051809312,1.0094822645187376,-0.1505397856235504,-0.11865270137786864,2.99492859840393
0.952670693397522,-0.02800696343183517,-0.16233888268470764,-0.10546058416366576,1.012433648109436,-0.15059569478034973,-0.13091623783111572,3.0634799003601074
0.9948287010192872,-0.027212800458073616,-0.19460120797157288,-0.10705135762691496,1.015020728111267,-0.1499725580215454,-0.14277160167694092,3.1079530715942383
0.9837912321090697,-0.05183950066566467,-0.16803225874900815,-0.06166268140077591,1.017234206199646,-0.1478727161884308,-0.1539684534072876,3.1374919414520264
0.8877809047698975,-0.058413933962583535,-0.16312019526958463,-0.012757756747305391,1.0195786952972412,-0.1422506868839264,-0.1691075563430786,-3.1288762092590328
0.8494004011154176,-0.04561915248632431,-0.18734286725521088,-0.032370276749134064,1.020715594291687,-0.13690589368343353,-0.1777750253677368,-3.1293628215789795
0.9599281549453736,-0.062130846083164215,-0.16451482474803925,-0.02109430357813835,1.0212949514389038,-0.13111340999603271,-0.18452244997024536,-3.133186101913452
0.7339898943901062,-0.030275113880634308,-0.15743981301784515,-0.026283588260412216,1.021458625793457,-0.1265023648738861,-0.18895781040191648,-3.127538681030273
0.7637466788291931,-0.02878909930586815,-0.19161133468151087,-0.00596641143783927,1.0217474699020384,-0.11312407255172728,-0.19857120513916013,-3.0415825843811035
0.9201593399047853,-0.0392923466861248,-0.1923070251941681,-0.019604869186878204,1.0220415592193604,-0.10760901123285292,-0.2015474438667297,-2.9949958324432373
1.057248830795288,-0.03285650163888931,-0.13799183070659635,-0.02549664489924908,1.0228402614593504,-0.09549762308597565,-0.20718777179718015,-2.8832991123199463
1.0003161430358887,-0.055101998150348656,-0.13616624474525452,-0.018480191007256508,1.0238475799560547,-0.08191524446010588,-0.2123887538909912,-2.7489013671875
1.1414852142333984,-0.049948789179325104,-0.104563869535923,-0.005019056610763073,1.0248091220855713,-0.06787864863872528,-0.21666693687438965,-2.6003448963165283
0.9426473379135133,-0.0401822105050087,-0.1767013967037201,0.025328651070594788,1.0256434679031372,-0.05427876859903336,-0.21991956233978271,-2.4358935356140137
1.0940898656845093,-0.028984418138861656,-0.1997091919183731,-0.028164032846689224,1.0264053344726562,-0.041687555611133575,-0.22219544649124143,-2.2655510902404785
1.2880946397781372,-0.046801645308732986,-0.16470250487327576,-0.10854358226060867,1.0269558429718015,-0.030811423435807228,-0.22317081689834595,-2.11615252494812
1.253291368484497,0.0560363307595253,-0.19241178035736084,-0.02392148971557617,1.0287765264511108,-0.01111883670091629,-0.2248061299324036,-1.8533442020416255
1.1172736883163452,0.05047053098678589,-0.21790930628776553,-0.017119139432907104,1.0295511484146118,-0.006013645790517329,-0.2253932356834412,-1.792769193649292
1.1816053390502927,0.06842366605997086,-0.21225693821907043,-0.006959163583815098,1.0331981182098389,0.009344102814793585,-0.22748422622680664,-1.6508610248565672
1.2525675296783447,0.05360118672251701,-0.18333004415035248,-0.021754091605544087,1.0350266695022583,0.014469385147094727,-0.2278535962104797,-1.616249680519104
1.2422473430633545,0.06252698600292206,-0.1587260663509369,-0.016426976770162582,1.0388190746307373,0.023875167593359947,-0.22737801074981687,-1.5717277526855469
1.2049150466918943,0.07826319336891174,-0.2078061401844025,-0.019373236224055287,1.0471603870391843,0.04237077385187149,-0.22235190868377683,-1.5265706777572632
1.1661648750305176,0.13438783586025238,-0.18849839270114896,-0.007288822904229165,1.0535649061203003,0.05632736533880234,-0.216805100440979,-1.514140248298645
1.2188639640808103,0.12678220868110657,-0.16713353991508484,-0.01440410129725933,1.0568456649780271,0.06371941417455673,-0.21365272998809812,-1.5127429962158203
1.4093143939971924,0.17950674891471863,-0.21366064250469208,0.01090589351952076,1.0633760690689087,0.07902260124683379,-0.20696520805358887,-1.5118380784988403
1.39945650100708,0.18979039788246155,-0.21105778217315677,0.029820885509252548,1.0718874931335447,0.10259784758090972,-0.19668900966644287,-1.4930348396301267
1.2174078226089475,0.18742902576923368,-0.20374056696891785,0.06415974348783493,1.0741490125656128,0.110257551074028,-0.19313687086105344,-1.4626046419143677
1.1673579216003416,0.17069070041179657,-0.20045389235019684,0.09707394242286682,1.0775011777877808,0.12602528929710388,-0.18510454893112183,-1.3793585300445557
1.3937199115753172,0.18265849351882932,-0.1937274634838104,0.048777297139167786,1.0790281295776367,0.15137921273708344,-0.17048585414886475,-1.1735048294067383
1.2086166143417358,0.1789928376674652,-0.180762380361557,0.09208634495735168,1.077983260154724,0.16439320147037506,-0.1626869440078735,-1.0393285751342771
1.0229898691177368,0.16151171922683716,-0.2000713646411896,0.11116628348827362,1.0767438411712646,0.17181774973869324,-0.1583188772201538,-0.9592158198356627
1.340336799621582,0.17514677345752716,-0.15832532942295074,0.011723725125193596,1.0723803043365479,0.1889292150735855,-0.14829766750335693,-0.7429059147834778
1.1364712715148924,0.19675347208976743,-0.1712896227836609,0.089194156229496,1.0695420503616333,0.19697149097919464,-0.14330291748046875,-0.6352226734161377
1.143121600151062,0.19690072536468503,-0.16370055079460144,0.0803920701146126,1.061558961868286,0.2152062952518463,-0.12917709350585935,-0.3902617394924164
1.335533857345581,0.2115236818790436,-0.10624349862337112,0.02327687479555607,1.0587477684020996,0.22088623046875,-0.12383955717086792,-0.3152003884315491
1.1521265506744385,0.22334083914756772,-0.14706741273403168,0.1002308502793312,1.0512244701385498,0.23578874766826627,-0.1085461378097534,-0.160056471824646
0.9410306215286256,0.1803643703460693,-0.188559353351593,0.175599068403244,1.0453765392303467,0.24747684597969052,-0.09618490934371948,-0.07448847591876982
0.9480682015419006,0.2245685309171677,-0.214199498295784,0.2460560202598572,1.0422366857528687,0.2537531852722168,-0.08960402011871338,-0.04136775434017181
1.0695765018463135,0.25207990407943726,-0.196377158164978,0.21312315762043,1.0381312370300293,0.2621499300003052,-0.0803515315055847,-0.006387050729244947
0.9744694232940672,0.22520345449447632,-0.16621285676956177,0.2399457395076752,1.0338228940963743,0.27108106017112726,-0.06848955154418945,0.018440958112478256
0.8064063191413878,0.18965008854866028,-0.15271812677383423,0.27251535654068,1.0286154747009275,0.28238850831985474,-0.04858410358428955,0.0327330119907856
0.9776369929313661,0.22903659939765927,-0.12053023278713226,0.21677570044994357,1.0265957117080688,0.28710371255874634,-0.038632988929748535,0.03266223892569542
1.0973200798034668,0.2905825972557068,-0.11282260715961456,0.19861966371536252,1.0237220525741575,0.29379087686538696,-0.02232104539871216,0.028602585196495056
0.809583842754364,0.18875807523727417,-0.09461358934640883,0.20969027280807492,1.0212626457214355,0.2994789481163025,-0.006763637065887451,0.016341373324394226
1.184861421585083,0.3093893527984619,-0.08864961564540863,0.1845847815275192,1.0194075107574463,0.3038295805454254,0.007372260093688963,0.03889596462249756
1.1960408687591553,0.3741329312324524,-0.05907367914915085,0.26753851771354675,1.0179014205932615,0.3063996434211731,0.021255135536193848,0.10280589014291765
0.9158579707145691,0.19773298501968384,-0.03279723599553108,0.2557174861431122,1.0168765783309937,0.3069400191307068,0.03396761417388916,0.1889277398586273
0.9211015105247496,0.1869942992925644,-0.015346823260188103,0.20899881422519684,1.0157318115234375,0.30475419759750366,0.057722926139831536,0.40969160199165344
0.955972135066986,0.27084094285964966,-0.019060268998146057,0.1670871376991272,1.015763521194458,0.30177363753318787,0.07373690605163574,0.586917519569397
0.9221115708351136,0.26639920473098755,-0.001056533306837082,0.15355300903320312,1.0161046981811523,0.30035024881362915,0.08059465885162354,0.6738554835319519
0.9500703811645507,0.2097065895795822,0.03962022066116333,0.09468760341405869,1.0170652866363523,0.2964225113391876,0.09799885749816895,0.8917400836944579
1.0334347486495972,0.18502643704414368,0.03608974814414977,0.1304035186767578,1.0180739164352417,0.29412442445755005,0.10714852809906004,0.997335970401764
1.0590529441833496,0.15579374134540555,0.05528023093938828,0.06443920731544495,1.0212266445159912,0.28778499364852905,0.13042235374450684,1.2226457595825195
1.07869291305542,0.12085244059562684,0.09578535705804826,0.12336602061986925,1.0232417583465576,0.2830297350883484,0.1457977294921875,1.3428559303283691
0.9862823486328125,0.08234146982431412,0.14415940642356873,0.14514780044555664,1.02434241771698,0.280565083026886,0.15295720100402832,1.3958445787429807
1.1006276607513428,0.12391917407512663,0.1791061758995056,0.06253709644079208,1.0267257690429688,0.27596697211265564,0.16631412506103516,1.479180932044983
0.9524191021919249,0.07926174998283386,0.07871899008750916,0.08904033899307251,1.0289404392242432,0.2713729739189148,0.17691099643707275,1.534624457359314
1.1682137250900269,0.11452295631170271,0.10839517414569853,0.11226284503936768,1.032843232154846,0.2621588110923767,0.1808187961578369,1.5749989748001099
1.1398632526397705,0.08748574554920195,0.09831260144710541,0.08945818990468979,1.034401297569275,0.25778317451477045,0.17854547500610352,1.5823578834533691
1.0217745304107666,0.07571832090616226,0.1044427752494812,0.16318929195404053,1.0393898487091064,0.24167843163013455,0.16423988342285156,1.5916197299957275
1.0512588024139404,0.062037430703639984,0.09354085475206377,0.09094905853271484,1.041389226913452,0.23514585196971893,0.15798163414001465,1.5928490161895752
0.9852796792984008,0.07281208038330078,0.08283306658267975,0.05823217704892159,1.0455977916717527,0.22057414054870603,0.14484882354736328,1.5911293029785156
0.9790053963661194,0.10161435604095458,0.06108265370130538,0.05968835577368736,1.053267478942871,0.19577714800834653,0.12371563911437988,1.6351512670516968
0.9426263570785521,0.08914070576429367,0.02381885051727295,0.05821862816810608,1.0591442584991455,0.1755090206861496,0.10303044319152832,1.7139431238174438
0.9346652030944824,0.0486358180642128,0.008584156632423401,0.029944721609354016,1.0660375356674194,0.15229392051696777,0.075811505317688,1.8269693851470947
0.9850494861602784,0.08394540846347807,-0.0202505923807621,0.05655631422996521,1.069552659988403,0.13965721428394315,0.060218214988708496,1.8901655673980713
1.1388487815856931,0.1581827700138092,-0.06718303263187408,0.08504702150821684,1.077986478805542,0.11230726540088652,0.02726578712463379,2.036621570587158
1.1108806133270264,0.14865714311599731,-0.09947694838047028,0.06336601078510284,1.0917022228240967,0.07230351865291595,-0.018754124641418457,2.258411407470703
1.216602087020874,0.15243937075138092,-0.10673116147518157,0.07334744930267334,1.1015797853469849,0.04646981507539749,-0.046208977699279785,2.410272598266601
1.3523274660110471,0.1297864317893982,-0.11484352499246596,0.0186864510178566,1.1077985763549805,0.031932540237903595,-0.06079256534576416,2.494366645812988
1.4962093830108643,0.09556154906749725,-0.08637768030166627,-0.0308830626308918,1.1304314136505127,-0.01506318524479866,-0.10030281543731688,2.7340378761291504
1.336189866065979,0.08098918944597244,-0.15479962527751923,-0.0069474540650844565,1.1446770429611206,-0.043575823307037354,-0.11979877948760986,2.8442013263702393
1.1857236623764038,0.09597444534301756,-0.1199292242527008,0.019620599225163456,1.1514079570770264,-0.05763871222734451,-0.12832367420196533,2.8866329193115234
1.3400757312774658,0.0634145587682724,-0.10936994105577467,0.0005996525287628174,1.1703722476959229,-0.09756217896938325,-0.14799439907073975,2.9890549182891846
1.3104851245880127,0.03357470780611038,-0.11141838133335112,-0.010967198759317398,1.1819519996643066,-0.123199924826622,-0.15633356571197507,3.0427255630493164
1.2462869882583618,0.010705957189202309,-0.1538245975971222,-0.01940250769257545,1.1874430179595947,-0.13563454151153564,-0.1592317819595337,3.0682218074798584
1.0602376461029053,0.010808233171701431,-0.16657841205596924,-0.013874204829335213,1.1962987184524536,-0.15726728737354279,-0.16177213191986084,3.1007328033447266
1.1009520292282104,-0.02077171206474304,-0.18133246898651123,-0.022956013679504395,1.2051048278808592,-0.18117308616638184,-0.161765456199646,3.132153272628784
1.0025187730789185,-0.021023914217948917,-0.1763153225183487,-0.036531362682580955,1.2162418365478516,-0.2181106507778168,-0.15868699550628662,-3.12125301361084
1.1751834154129028,-0.05797003209590912,-0.1440299153327942,-0.043570127338171005,1.2187983989715576,-0.2289071083068848,-0.1578776240348816,-3.1139631271362305
1.0579314231872559,-0.08475790917873383,-0.16966460645198822,-0.0752020552754402,1.2241312265396118,-0.256079375743866,-0.15616559982299805,-3.0784242153167725
1.0840206146240234,-0.07988720387220383,-0.1404615044593811,-0.049750734120607376,1.2254027128219604,-0.26509445905685425,-0.1552196741104126,-3.047896862030029
1.0671356916427612,-0.06949307024478912,-0.15694090723991394,-0.061550486832857125,1.2286045551300049,-0.2877972722053528,-0.1486226916313171,-2.899616241455078
1.0168772935867307,-0.07358783483505249,-0.1478011459112167,-0.07339657843112946,1.230636954307556,-0.29939088225364685,-0.14186382293701172,-2.758101940155029
1.2165532112121582,-0.09841470420360564,-0.12030652165412901,-0.06193282455205917,1.2322285175323486,-0.30906626582145685,-0.13427323102951047,-2.6005959510803223
1.1994714736938477,-0.12552481889724731,-0.1398027539253235,-0.06888458132743835,1.2332276105880735,-0.31430429220199585,-0.12956684827804563,-2.494685649871826
1.3240123987197876,-0.14901530742645264,-0.12878099083900452,-0.06519321352243423,1.2354376316070557,-0.32538241147994995,-0.11877518892288208,-2.2265994548797607
1.1795761585235596,-0.1436987668275833,-0.14674142003059387,-0.08865900337696075,1.236703872680664,-0.33188343048095703,-0.1105804443359375,-2.0559957027435303
1.141165018081665,-0.11115183681249619,-0.15738680958747864,-0.07938531041145325,1.2372329235076904,-0.3350113332271576,-0.10584819316864012,-1.9753917455673216
1.1491031646728516,-0.12938688695430756,-0.1719537079334259,-0.08291787654161453,1.2385255098342896,-0.34070688486099243,-0.0951162576675415,-1.8361796140670776
1.1125138998031616,-0.12559162080287933,-0.1636678576469421,-0.09466493129730225,1.240047574043274,-0.34603387117385864,-0.08389234542846678,-1.723690152168274
1.2413818836212158,-0.1515589952468872,-0.174958199262619,-0.09543074667453763,1.2413097620010376,-0.3504542410373688,-0.07419759035110474,-1.6534384489059448
1.19916570186615,-0.13534098863601685,-0.12990406155586243,-0.09975173324346542,1.2427705526351929,-0.35491061210632324,-0.06334096193313599,-1.5972341299057007
1.2983808517456055,-0.13753867149353027,-0.10820350050926208,-0.056070730090141296,1.2439122200012207,-0.3602983057498932,-0.044271111488342285,-1.5486330986022947
1.4049329757690427,-0.2729023396968841,-0.10287123918533324,-0.11283352226018904,1.2439030408859253,-0.36143419146537775,-0.030295968055725098,-1.5439158678054807
1.3104772567749023,-0.2976412773132324,-0.10109411180019379,-0.17778459191322327,1.2431827783584595,-0.3611448407173157,-0.017287731170654297,-1.5465463399887085
1.304337739944458,-0.2188953310251236,-0.08466342091560364,-0.15149256587028503,1.2409918308258057,-0.3590444326400757,-0.0010237693786621092,-1.5554351806640625
1.2930985689163208,-0.2184990346431732,-0.03230735659599304,-0.10981210321187972,1.2397243976593015,-0.357642263174057,0.005981087684631348,-1.5602744817733765
1.1613134145736694,-0.1854500323534012,-0.022040175274014473,-0.09952187538146973,1.234747052192688,-0.35254743695259094,0.024975061416625977,-1.5592025518417358
0.9997928142547609,-0.14329369366168976,-0.0012152499984949827,-0.08396154642105103,1.2318098545074463,-0.34970036149024963,0.03415226936340332,-1.5317420959472656
1.032750129699707,-0.14727692306041715,-0.0035639542620629072,-0.14383485913276672,1.225986123085022,-0.34347355365753174,0.050018548965454095,-1.4517970085144043
1.2129437923431396,-0.1835278272628784,0.03957393392920494,-0.10135596990585329,1.218868613243103,-0.33557552099227905,0.06721937656402588,-1.3381372690200803
1.0121067762374876,-0.14239193499088287,0.04951612278819084,-0.10924168676137924,1.2111440896987915,-0.32689815759658813,0.08462405204772949,-1.20174241065979
0.907408595085144,-0.10564903169870377,0.01569519191980362,-0.09969703853130339,1.1981170177459717,-0.3131641745567322,0.10974621772766112,-0.9685330390930176
0.9906612634658812,-0.07640795409679411,0.024037104099988937,-0.10008224844932556,1.1879351139068604,-0.3029383718967438,0.12703776359558103,-0.7796626687049866
1.106012225151062,0.04606572166085243,0.056979283690452576,0.059111431241035454,1.1833442449569702,-0.29841089248657227,0.13441526889801023,-0.6954075694084167
0.977299153804779,-0.05611832812428474,0.047237463295459754,-0.09306063503026962,1.169809341430664,-0.28384271264076233,0.15482759475708008,-0.4535156488418579
0.9897305369377136,-0.04331719875335693,0.049001917243003845,-0.046207740902900696,1.1654958724975584,-0.27849602699279785,0.1610267162322998,-0.38237500190734863
1.039868712425232,0.010579781606793404,0.04659107327461243,-0.014454502612352371,1.1545722484588623,-0.2623674273490906,0.1763360500335693,-0.21518686413764956
1.018286108970642,0.028423283249139782,0.057645395398139954,-0.06608205288648605,1.147306442260742,-0.24983520805835724,0.18636870384216309,-0.12007220834493636
0.9504773616790771,-0.018409414216876026,0.08725202083587646,-0.02122874930500984,1.1406959295272827,-0.23671033978462216,0.19586253166198728,-0.049901679158210754
1.0238806009292603,-0.04498834162950516,0.0925796329975128,-0.020590275526046753,1.1345033645629883,-0.2227472960948944,0.20478379726409912,-0.003606453770771623
1.2309472560882568,-0.10011272877454756,0.08441908657550812,-0.047239288687705994,1.1315646171569824,-0.21521505713462827,0.20928895473480225,0.013872204348444939
1.3249313831329343,-0.0889226570725441,0.07844717800617218,-0.04829141497612,1.125962495803833,-0.19900211691856384,0.21853327751159668,0.034363020211458206
1.2957706451416016,-0.06521458923816681,0.07959234714508057,-0.04795733839273453,1.1176326274871826,-0.17055511474609375,0.2349088191986084,0.04455035179853439
1.2260942459106443,-0.00310625322163105,0.0887872502207756,-0.058226443827152245,1.115185499191284,-0.16157200932502747,0.23989176750183103,0.043820887804031365
1.1749523878097534,0.006611404940485953,0.09778480231761932,-0.060994818806648254,1.108880877494812,-0.13698795437812805,0.25229966640472407,0.04751849174499512
1.0708917379379272,0.007062474265694617,0.10215288400650024,-0.065994493663311,1.1039646863937376,-0.11781109869480132,0.260431170463562,0.1114964559674263
1.316352605819702,-0.02704509906470776,0.037831541150808334,-0.1111944019794464,1.101866602897644,-0.10921011120080948,0.26329278945922846,0.15525661408901215
1.0659114122390747,0.0027629416435956955,0.08868854492902756,-0.08797991275787354,1.0983970165252683,-0.09448264539241791,0.2668493986129761,0.24870042502880096
1.471575617790222,-0.011103074066340923,0.004976688884198666,-0.09923824667930604,1.09403920173645,-0.07570092380046844,0.26900529861450195,0.397142231464386
1.491461396217346,-0.004212823696434498,-0.004328832030296326,-0.07798746228218079,1.090761661529541,-0.06146810576319695,0.26950716972351074,0.528374195098877
1.5198898315429688,0.025941066443920132,-0.016758641228079796,-0.05385922268033028,1.0852413177490234,-0.03782095015048981,0.2694666385650635,0.7759742736816406
1.5046154260635376,0.015335065312683582,-0.011265409179031847,-0.0655912384390831,1.0808151960372925,-0.02038605883717537,0.26793229579925537,0.9659540057182312
1.4705443382263184,0.04331947490572929,0.001232230570167303,-0.0595424622297287,1.0786874294281004,-0.012289120815694332,0.26641345024108887,1.0468418598175049
1.3564958572387695,0.05419852212071418,0.02929670363664627,-0.04216793179512024,1.0721802711486816,0.01269174925982952,0.25945127010345453,1.2654341459274292
1.5708032846450803,0.014015422202646732,-0.015046888031065464,-0.06314711272716522,1.0683505535125732,0.02731787227094173,0.25425279140472407,1.3654197454452515
1.275294542312622,0.08217331022024153,0.0515892468392849,-0.0189736969769001,1.0634454488754272,0.04563580453395844,0.2469242811203003,1.4702717065811155
1.340831995010376,0.09813711047172545,0.04924016818404198,-0.01635146513581276,1.0619868040084839,0.05143395811319351,0.24455809593200684,1.498042583465576
1.29980731010437,0.07032366842031479,0.06632028520107269,-0.01974891498684883,1.0583075284957884,0.06627736985683441,0.2384744882583618,1.548949122428894
1.1903281211853027,0.056240636855363846,0.08642305433750153,-0.01223988365381956,1.0551245212554932,0.08198340237140654,0.23035657405853271,1.5819426774978635
1.1034686565399168,0.02446293458342552,0.0845317393541336,-0.03692340105772018,1.0537923574447632,0.0934383347630501,0.22268950939178464,1.5947346687316895
1.070728778839111,0.007358325645327568,0.06723851710557938,-0.03416350483894348,1.0535800457000732,0.105710431933403,0.2126648426055908,1.595449924468994
1.0966124534606931,0.023288968950510025,0.058847449719905846,-0.03923780098557472,1.054977297782898,0.1183440089225769,0.20014154911041257,1.5896410942077637
0.9365227222442627,0.022577103227376934,0.0717354416847229,-0.021868143230676648,1.0578809976577759,0.12838533520698547,0.1886351108551025,1.5801633596420288
0.9704362154006958,0.041471470147371285,0.06434217840433121,0.009521830826997759,1.0623492002487183,0.1370583176612854,0.17660069465637207,1.606980800628662
0.95883047580719,0.04008850455284119,0.04192139208316802,0.04492960870265961,1.0716387033462524,0.14801426231861115,0.15480494499206543,1.7231085300445557
0.9601537585258483,0.04132123291492462,0.058290183544158936,0.037643134593963616,1.0784528255462646,0.15347011387348175,0.14073312282562256,1.8231117725372317
0.9337273836135864,0.08147893100976944,0.07117129862308502,0.07361498475074768,1.0828120708465576,0.1560947299003601,0.132798433303833,1.8914577960968015
1.0105073451995847,0.048450421541929245,0.0640811175107956,0.014900512993335724,1.0934031009674072,0.16136364638805387,0.1154487133026123,2.060077667236328
1.180748462677002,0.07867217063903809,0.05991125851869583,0.007824674248695374,1.1034883260726929,0.16579656302928925,0.10091996192932128,2.225290060043335
1.1651828289031982,0.16797876358032227,0.013106608763337135,0.05780347064137458,1.1127612590789795,0.16957435011863708,0.08868026733398436,2.378840684890747
1.3298970460891724,0.2054724991321564,0.02951475605368614,0.08386841416358948,1.1235597133636475,0.17344173789024353,0.07438135147094727,2.5499305725097656
1.2642037868499756,0.20335352420806885,0.01665976643562317,0.10177989304065704,1.1418524980545044,0.1772553026676178,0.05017352104187012,2.794471025466919
1.1114876270294187,0.0658031553030014,0.17144538462162015,0.13579080998897552,1.1474268436431885,0.17795172333717346,0.04244279861450195,2.858014106750488
1.2226134538650513,0.18464840948581693,0.01992671936750412,0.15678748488426208,1.1585533618927,0.17879693210124967,0.027199506759643555,2.964279890060425
1.1967790126800537,0.1917052716016769,0.11776864528656004,0.1908637136220932,1.174911379814148,0.17834335565567017,0.00556790828704834,3.0809142589569087
1.1248334646224976,0.18388904631137848,-0.042803268879652016,0.1322237253189087,1.1853581666946411,0.17657777667045593,-0.007533192634582519,3.1337907314300537
1.0126254558563232,0.1608489602804184,-0.1010240614414215,0.13728180527687073,1.1904296875,0.17492853105068207,-0.013638675212860107,-3.133225440979004
1.0917717218399048,0.1833408325910568,-0.12625904381275177,0.14499714970588684,1.204819917678833,0.16676065325737,-0.030070900917053223,-3.106442928314209
1.1131852865219116,0.15020722150802612,-0.11322289705276488,0.13129308819770813,1.2092726230621336,0.1631934344768524,-0.03504800796508789,-3.1033527851104736
1.1529680490493774,0.12895439565181732,-0.11334119737148284,0.10081656277179718,1.2226006984710691,0.14965204894542694,-0.04898500442504882,-3.111936092376709
1.2349286079406738,0.15607744455337524,-0.07887060940265654,0.1337393969297409,1.226325750350952,0.1451740860939026,-0.05269777774810791,-3.11443543434143
1.2003390789031982,0.16581234335899353,-0.13203483819961548,0.13227581977844238,1.2325246334075928,0.13697339594364166,-0.05860543251037598,-3.0981152057647705
1.3133970499038696,0.15129992365837097,-0.13037279248237607,-0.020860923454165455,1.239821434020996,0.12824322283267975,-0.06338673830032349,-3.037955045700073
1.4061393737792969,0.17551325261592865,-0.12278163433074953,-0.0055266693234443665,1.247741460800171,0.12055934965610504,-0.06566488742828369,-2.939467906951904
1.3293476104736328,0.1808786392211914,-0.1252799928188324,0.018716394901275635,1.2614500522613523,0.10988688468933104,-0.06530076265335083,-2.7248797416687007
1.4869887828826904,0.12854787707328796,-0.07996629923582077,-0.03991430252790451,1.265859842300415,0.10710608959197998,-0.06423032283782959,-2.647643804550171
1.4435656070709229,0.12403235584497452,-0.07427772134542465,-0.022115562111139297,1.2750325202941895,0.10193286836147308,-0.061191856861114495,-2.4849979877471924
1.1923093795776367,0.15314450860023499,-0.13437648117542267,0.04466155543923377,1.2829716205596924,0.09737583249807356,-0.05824089050292969,-2.3314414024353027
1.128546118736267,0.1537438333034515,-0.13216522336006165,0.0654660016298294,1.296555757522583,0.08840762078762054,-0.052745163440704346,-2.0500345230102535
1.1122137308120728,0.15242548286914823,-0.12923923134803772,0.06982654333114624,1.3004660606384275,0.08546724170446397,-0.051351189613342285,-1.9711173772811887
1.3516749143600464,0.16480432450771332,-0.08093300461769104,0.011044424027204512,1.3070757389068604,0.08007653802633284,-0.04949265718460083,-1.847577691078186
1.3580613136291504,0.15224410593509674,-0.08576839417219163,0.002288145944476128,1.3139591217041016,0.07360071688890457,-0.048276126384735114,-1.7317045927047727
1.2576344013214111,0.15970736742019653,-0.1077677607536316,0.06751012802124023,1.3243690729141235,0.063380166888237,-0.04741603136062622,-1.595220923423767
1.2834995985031128,0.16114836931228635,-0.10830677300691605,0.05381255596876144,1.3272546529769895,0.06045518070459366,-0.04688692092895508,-1.56606125831604
1.2384123802185059,0.14454758167266843,-0.09989363700151443,0.04949615895748138,1.3322023153305051,0.05575552582740784,-0.044398665428161614,-1.5302164554595947
0.9893122911453248,0.11001206189393996,-0.1306355446577072,0.07726013660430908,1.337990641593933,0.05085092782974243,-0.037900149822235114,-1.5065765380859375
1.3002735376358032,0.13621927797794342,-0.07639256119728088,0.03250447288155556,1.342054843902588,0.04765896871685982,-0.030536293983459473,-1.5048463344573975
1.1457505226135252,0.14193667471408844,-0.10456755012273788,0.09049325436353683,1.3463402986526487,0.04415792599320412,-0.01935291290283203,-1.515355110168457
1.1182730197906494,0.13425685465335843,-0.10684214532375336,0.06440545618534088,1.3502033948898315,0.040740370750427246,-0.00517195463180542,-1.5333977937698364
1.2116252183914185,0.15089726448059082,-0.10659850388765336,0.07221613079309462,1.3510725498199463,0.039550069719552994,-9.757280349731443e-05,-1.525770664215088
1.1400492191314695,0.13935276865959167,-0.10910245031118392,0.06607885658740997,1.3517860174179075,0.03648041933774948,0.011065602302551268,-1.4687520265579224
1.3471906185150146,0.16429254412651062,-0.06102331727743149,0.04927084594964981,1.3510355949401855,0.03236815333366394,0.02065110206604004,-1.3779423236846924
1.2460864782333374,0.17328929901123047,-0.07796802371740341,0.0936141237616539,1.3480825424194336,0.024820808321237564,0.032604336738586426,-1.2031905651092527
1.486878752708435,0.06195714697241783,-0.02414088323712349,-0.032128773629665375,1.3466429710388184,0.021439895033836365,0.03660678863525391,-1.1255617141723633
1.405790328979492,0.13578876852989197,-0.0786127895116806,0.04980352520942688,1.3410446643829343,0.009610586799681185,0.04812216758728027,-0.8669350743293761
1.27858567237854,0.1166190281510353,-0.07746142148971556,0.04192616045475006,1.3392711877822876,0.005812844261527061,0.05093896389007568,-0.7809391617774963
1.2840436697006223,0.1350868046283722,-0.07883524894714355,0.04770593345165253,1.336057424545288,-0.00224533723667264,0.054982781410217285,-0.6141799688339232
1.4272437095642088,0.03801040351390839,-0.02760993503034115,-0.0433482751250267,1.3339065313339231,-0.0100497268140316,0.05600893497467041,-0.47255790233612066
1.399253726005554,0.13514482975006104,-0.0781996250152588,0.07087989151477814,1.3322970867156982,-0.019393991678953167,0.054781436920166016,-0.33049777150154114
1.3662359714508057,0.09355904906988145,-0.0815785303711891,0.02452700585126877,1.330690622329712,-0.03377213329076767,0.049366235733032234,-0.15241146087646484
1.4010971784591675,0.1135696992278099,-0.04335115849971771,0.03554071485996246,1.3301317691802979,-0.04190986976027489,0.04527091979980469,-0.07294613122940062
1.2305889129638672,0.08539193868637086,-0.06673409044742584,0.009497661143541336,1.329795479774475,-0.04835985600948334,0.041115522384643555,-0.028236864134669304
1.2504717111587524,0.008685028180480003,-0.038406550884246826,-0.050172284245491035,1.3294317722320557,-0.056204307824373245,0.03309202194213867,0.008839307352900505
1.027925968170166,0.0494680218398571,-0.03950541093945503,0.003326218575239181,1.3294392824172971,-0.059570234268903725,0.02845823764801025,0.01951311714947224
1.1333701610565183,0.028958553448319435,-0.06827382743358612,-0.008498629555106163,1.329329252243042,-0.06639827787876129,0.018063068389892575,0.02978091686964035
1.1338058710098267,-0.0030835121870040894,-0.056475311517715454,0.02276308834552765,1.3292504549026487,-0.07251625508069992,0.00870215892791748,0.03260975703597069
1.1880857944488523,-0.0047278134152293205,-0.013619959354400635,0.064284548163414,1.328324317932129,-0.08373382687568665,-0.006431400775909424,0.02913912385702133
0.8846526145935057,0.001274065114557743,-0.07298614084720612,-0.023871053010225296,1.3278745412826538,-0.08726766705513,-0.010932147502899168,0.03861054033041
1.282209873199463,-0.050038766115903854,-0.015592318959534168,0.03262784332036972,1.32595694065094,-0.09831804037094115,-0.02602845430374145,0.13747267425060272
1.047215223312378,-0.019156998023390766,-0.0934121087193489,0.016992371529340744,1.3252646923065183,-0.10194580256938934,-0.03177195787429809,0.18763788044452667
1.1528326272964475,-0.0450330227613449,-0.11421534419059752,-0.05461379885673522,1.3238136768341064,-0.10906404256820677,-0.04414701461791992,0.31116488575935364
0.8830342292785645,-0.025544745847582817,-0.10991327464580536,-0.021599702537059784,1.3223465681076048,-0.11600218713283537,-0.05699598789215088,0.46248912811279297
1.3246357440948486,-0.06749556958675385,-0.07706193625926971,0.0008958256803452968,1.3205344676971436,-0.1227290853857994,-0.06990993022918701,0.6236051917076111
1.23251473903656,-0.05403580889105797,-0.14318424463272095,0.007827145047485827,1.3188024759292603,-0.1291189342737198,-0.08283960819244383,0.7966313958168029
1.3091354370117188,-0.015258497558534144,-0.07547194510698318,-0.05483360961079597,1.3164079189300537,-0.13694040477275848,-0.10255348682403564,1.04865562915802
1.4313571453094482,-0.01648300141096115,-0.16525979340076447,-0.04811697825789452,1.3145840167999268,-0.1396399438381195,-0.11450958251953124,1.1812325716018677
1.3766610622406004,-0.005850198678672314,-0.15521034598350525,-0.028792351484298703,1.3124972581863403,-0.1412393748760223,-0.13056933879852295,1.326655030250549
1.5713388919830322,-0.003656294196844101,-0.07641513645648956,-0.01784808188676834,1.3099193572998047,-0.1415453851222992,-0.14522534608840942,1.43236243724823
1.4833786487579343,-0.02402371354401112,-0.1254487782716751,-0.009001344442367554,1.3066902160644531,-0.1410370171070099,-0.1594521403312683,1.516537070274353
1.420400857925415,-0.0012044142931699753,-0.1400835812091827,-0.016468793153762817,1.3048982620239256,-0.14062383770942688,-0.16613358259201047,1.5488168001174927
1.3503022193908691,-0.0013869209215044975,-0.15736566483974457,-0.00620648730546236,1.3006536960601807,-0.1396559774875641,-0.17912280559539795,1.5963088274002075
1.3810791969299316,-0.028334252536296844,-0.17938849329948425,-0.02747798338532448,1.2955929040908811,-0.13750228285789487,-0.1917634010314941,1.6225674152374268
1.580010175704956,-0.04664628952741623,-0.15559566020965576,-0.02114393562078476,1.2904179096221924,-0.13411036133766174,-0.203840434551239,1.6309911012649536
1.3532770872116089,-0.011536692269146442,-0.21137212216854093,-0.02989683672785759,1.2825543880462646,-0.12707193195819855,-0.2201150059700012,1.6228513717651367
1.0980732440948486,-0.0035205148160457607,-0.23196977376937863,-0.01223665103316307,1.2800278663635252,-0.12446943670511244,-0.22468602657318115,1.616931676864624
1.4606877565383911,0.007886877283453941,-0.19716742634773252,-0.017477974295616146,1.2731778621673584,-0.11586258560419083,-0.23606026172637937,1.621948003768921
1.3830912113189695,0.0036630332469940186,-0.21522532403469083,-0.02766603976488113,1.271257400512695,-0.11276070028543472,-0.23929035663604736,1.6470087766647339
1.3817505836486816,-0.0007898434996604918,-0.2141447216272354,-0.03520164266228676,1.2680214643478391,-0.1021791696548462,-0.24690037965774536,1.7576731443405151
1.3243372440338135,0.007366986945271491,-0.1852959096431732,-0.02453060820698738,1.2669274806976318,-0.0922936275601387,-0.25233328342437744,1.8907457590103147
1.3947418928146362,0.034330815076828,-0.19687053561210632,-0.021303191781044006,1.266929507255554,-0.08623988926410675,-0.25536733865737915,1.9789559841156004
1.4751690626144407,0.013557941652834415,-0.16610749065876007,-0.024618025869131088,1.267706274986267,-0.07306349277496339,-0.2614269256591797,2.164607286453247
1.4684525728225708,-0.024517880752682682,-0.0881582200527191,-0.03840816020965576,1.268423318862915,-0.06490757316350937,-0.26539123058319086,2.284858226776123
1.432369828224182,-0.02726559340953827,-0.16232985258102417,-0.05229655280709267,1.2696453332901,-0.04909981042146683,-0.27266132831573486,2.514004707336426
1.3090859651565552,0.030837314203381535,-0.16875970363616943,-0.029924258589744568,1.2706295251846311,-0.03449248522520065,-0.27754873037338257,2.696915864944458
1.3421249389648435,0.03215662389993668,-0.15186423063278198,-0.0355275496840477,1.270997166633606,-0.02742813155055046,-0.27928608655929565,2.770337581634521
1.315150499343872,0.052528966218233115,-0.17654885351657867,-0.02471901476383209,1.272191047668457,-0.005073342472314835,-0.2826474905014038,2.962865829467773
1.2352503538131712,0.04428362846374512,-0.18415287137031555,-0.03462698683142662,1.2724645137786863,0.002648063935339451,-0.28298854827880854,3.0110709667205806
1.256193161010742,0.060522958636283875,-0.16764551401138303,-0.017815355211496353,1.272489309310913,0.016230884939432144,-0.28293782472610474,3.077557325363159
1.311103343963623,0.08318184316158295,-0.1662372350692749,-0.04228052124381065,1.2709583044052124,0.041986942291259766,-0.279436469078064,-3.128504753112793
1.3656646013259888,0.07638873159885406,-0.14707839488983154,-0.044987723231315606,1.27022647857666,0.05058511346578599,-0.27720892429351807,-3.1134469509124756
1.2815117835998535,0.1307498663663864,-0.18131862580776212,-0.004083063453435898,1.267740488052368,0.0761682391166687,-0.26778578758239746,-3.100849866867065
1.4122438430786133,0.1701376736164093,-0.20666584372520447,0.0008322317153215408,1.2655551433563232,0.10367653518915176,-0.2556297183036804,-3.1059670448303223
1.463069438934326,0.13070447742938995,-0.188558965921402,-0.007102599367499352,1.2648528814315796,0.1178298369050026,-0.24892520904541013,-3.1071710586547847
1.1356525421142578,0.11808018386363985,-0.22670531272888184,0.02961477823555469,1.2652084827423096,0.14117683470249176,-0.23588550090789795,-3.0313174724578857
1.1666438579559326,0.16766563057899475,-0.23271045088768005,0.10587003082036972,1.265923261642456,0.1491277664899826,-0.23047518730163571,-2.9876506328582764
1.153915286064148,0.15427440404891968,-0.20504210889339447,0.08650999516248703,1.2680940628051756,0.16338516771793363,-0.22003090381622317,-2.8936879634857178
1.0618069171905515,0.15052554011344907,-0.16262164711952207,0.1654554307460785,1.271829843521118,0.18155451118946075,-0.2059692144393921,-2.7424802780151367
1.013956069946289,0.13534659147262573,-0.15664067864418027,0.19662827253341675,1.2760233879089355,0.1979832351207733,-0.19403535127639768,-2.5922176837921143
1.0846493244171143,0.12639728188514707,-0.15318569540977478,0.13296300172805786,1.2803335189819336,0.2136842906475067,-0.18308985233306885,-2.4290783405303955
1.1041131019592283,0.13221439719200134,-0.1541972458362579,0.11259028315544128,1.284980297088623,0.22886089980602264,-0.17245513200759888,-2.256998300552368
1.1231521368026731,0.1452956050634384,-0.17700032889842987,0.1070542186498642,1.2890594005584717,0.24190549552440643,-0.16225206851959229,-2.112907886505127
1.014129638671875,0.120241217315197,-0.07129728049039841,0.06535498052835464,1.2925996780395508,0.25296348333358765,-0.15275132656097412,-1.9967613220214844
0.948784589767456,0.17095763981342316,-0.1963811069726944,0.21465325355529785,1.3004872798919676,0.27505090832710266,-0.13090121746063232,-1.7859543561935425
1.0614796876907349,0.1719178557395935,-0.16796481609344482,0.15350458025932312,1.3052644729614256,0.2878256142139435,-0.1172916293144226,-1.6940702199935913
1.10277259349823,0.17626267671585083,-0.15710243582725525,0.1641579121351242,1.310479760169983,0.29971346259117126,-0.10381031036376952,-1.6240016222000122
1.0355540513992307,0.19961392879486084,-0.19194816052913663,0.226067453622818,1.316157817840576,0.3111698031425476,-0.08896732330322266,-1.5788935422897339
1.298357009887695,0.29559701681137085,-0.1761137843132019,0.1925113797187805,1.3193118572235107,0.3167662024497986,-0.08054322004318237,-1.560391545295715
1.299842357635498,0.28050148487091064,-0.15274706482887268,0.10710619390010832,1.3295875787734983,0.332104355096817,-0.051453471183776855,-1.5402257442474363
1.2668901681900024,0.2960337102413177,-0.12997759878635406,0.1507789045572281,1.3332548141479492,0.336851179599762,-0.04103410243988037,-1.5371965169906616
1.0182263851165771,0.22766612470149997,-0.12315823137760162,0.16687804460525513,1.3440884351730347,0.34976130723953247,-0.010653018951416016,-1.5460320711135864
1.398681879043579,0.28756529092788696,-0.05711672455072402,0.09136590361595152,1.347551941871643,0.3538343012332916,-0.0011200904846191406,-1.5535714626312256
1.2118861675262451,0.309935986995697,-0.08350095152854918,0.1496228128671646,1.3539626598358154,0.3607804179191589,0.01666438579559326,-1.534997582435608
1.2527589797973633,0.3191757202148437,-0.07533662766218185,0.14750605821609497,1.3592450618743896,0.3669405579566956,0.03420138359069824,-1.4724817276000977
1.2040088176727295,0.31928783655166626,-0.06166204065084457,0.16515269875526428,1.3646742105484009,0.374432235956192,0.06182253360748291,-1.3104228973388672
1.3121867179870603,0.34800976514816284,-0.04396101087331772,0.1452053189277649,1.3672366142272947,0.37861511111259455,0.08107888698577882,-1.1698048114776611
1.3597451448440552,0.327837347984314,-0.02481655403971672,0.12730340659618375,1.368857979774475,0.38199040293693537,0.09987854957580566,-1.0160834789276123
1.219338297843933,0.22888681292533877,-0.005182182416319847,0.05409993231296539,1.3695852756500244,0.3834354281425476,0.10887622833251952,-0.9337040185928344
1.4917293787002563,0.03406212478876114,-0.00616149976849556,-0.04041807726025581,1.371030569076538,0.3858183026313782,0.1260833740234375,-0.7652097940444945
0.9641005992889404,0.16034001111984253,0.00020896503701806068,0.06921921670436859,1.3736507892608643,0.3868158757686615,0.1514829397201538,-0.5140805244445801
0.9856447577476499,0.14710848033428192,0.0010596872307360172,-0.00014182087033987045,1.3748573064804075,0.3863898813724518,0.16010284423828125,-0.4371309280395508
1.358896255493164,-0.01987622305750847,-0.008408899419009686,-0.10181424021720886,1.377720832824707,0.38428634405136103,0.17676043510437012,-0.2838644385337829
0.9335179328918456,0.1192847192287445,0.04167070239782333,0.029400512576103207,1.3815815448760986,0.38123619556427,0.19208943843841553,-0.1525406539440155
0.8854621648788451,0.0774637907743454,0.05835604667663574,0.03367200866341591,1.386458158493042,0.3778353631496429,0.2057664394378662,-0.04765220358967781
1.3440432548522947,-0.0270855650305748,0.002798858098685741,-0.16359706223011017,1.3948454856872559,0.37082594633102417,0.2221602201461792,0.05236468091607094
0.9561859369277954,0.102371945977211,0.055724836885929115,0.034077610820531845,1.3977493047714231,0.36760479211807245,0.22356247901916504,0.06739974021911621
1.3477249145507812,-0.02195424772799015,0.005546639673411846,-0.12085218727588652,1.403547763824463,0.35845500230789185,0.2205568552017212,0.08328621834516525
1.1339256763458252,0.1362154185771942,0.03218049556016921,-0.006341041997075081,1.4081289768218994,0.348118394613266,0.21236622333526609,0.08291534334421158
0.9221289157867432,0.08543258160352707,0.05694340541958809,0.028062395751476288,1.4134948253631592,0.3314059376716614,0.19726586341857913,0.07685475051403044
0.8652521967887878,0.09445112943649295,0.050075102597475045,0.0823320746421814,1.4168230295181274,0.31615954637527466,0.1840277910232544,0.06786815077066422
1.0374879837036133,0.15725553035736084,0.02340389415621757,0.10611505806446075,1.4201457500457764,0.29484182596206665,0.16540265083312988,0.08325258642435075
1.2330198287963867,0.14783115684986115,0.005298458971083164,-0.0067860246635973445,1.423421025276184,0.2630632519721985,0.1313199996948242,0.17703863978385925
1.0469310283660889,0.08710195869207382,-0.011310568079352379,0.061349019408226006,1.4245460033416748,0.24948792159557345,0.11484670639038085,0.22549127042293549
1.169296383857727,0.16202062368392944,-0.02962736412882805,0.09016596525907516,1.427618384361267,0.2154252976179123,0.0720055103302002,0.3631264865398407
1.0498565435409544,0.13850226998329163,-0.07056637853384018,0.11556459963321684,1.43058180809021,0.18531844019889832,0.035498976707458496,0.4865041375160217
1.0211671590805051,0.1512623429298401,-0.07234277576208113,0.0957941487431526,1.4334611892700195,0.157655268907547,0.003960132598876953,0.6028028726577759
1.132806658744812,0.14535991847515106,-0.10730665177106856,0.0743890181183815,1.4388492107391355,0.1143827885389328,-0.04173821210861206,0.7928196191787719
1.491834044456482,0.17721763253211975,-0.11696362495422365,0.018932145088911057,1.4455597400665283,0.07534548640251158,-0.07871228456497192,0.9662864208221437
1.4480836391448975,0.15171277523040771,-0.09034189581871031,0.0015309713780879974,1.4529597759246826,0.04069636762142181,-0.1065009832382202,1.1137588024139404
1.5565382242202759,0.10208070278167725,-0.14376161992549896,-0.022756485268473625,1.4700666666030884,-0.02200733497738838,-0.14674603939056396,1.3399558067321775
1.3103764057159424,0.04440152272582054,-0.146590456366539,-0.04910233989357948,1.4759625196456907,-0.040194831788539886,-0.1564781069755554,1.3966790437698364
1.4468710422515867,0.011442834511399267,0.0004424741491675377,-0.024675697088241577,1.4886465072631836,-0.07478287070989607,-0.1731550097465515,1.492292046546936
1.2785799503326416,0.0061726775020360955,0.12688523530960083,0.02891687303781509,1.4999862909317017,-0.1028168573975563,-0.1850236654281616,1.55660879611969
1.1699116230010986,-0.037705179303884506,-0.10719796270132063,0.02331676334142685,1.5191128253936768,-0.1504349410533905,-0.1996210217475891,1.626858115196228
1.2379695177078247,-0.08837972581386566,-0.10628056526184082,0.023396115750074383,1.527799129486084,-0.1745716780424118,-0.20280659198760984,1.6466217041015625
1.2461998462677,-0.08127400279045105,-0.07677985727787018,0.01683182455599308,1.5350680351257324,-0.19730316102504727,-0.20314121246337888,1.6516222953796387
1.157773733139038,-0.09359419345855712,-0.1383860856294632,-0.002296922728419304,1.5384734869003296,-0.20986266434192655,-0.2022618651390076,1.6501510143280027
1.0577492713928223,-0.071589395403862,-0.1178952157497406,0.02359614707529545,1.5440239906311035,-0.23387250304222104,-0.19927775859832764,1.6405723094940183
1.0407555103302,-0.05070050060749053,-0.15663933753967285,-0.028168793767690655,1.5488765239715576,-0.2668606638908386,-0.1935763359069824,1.6367288827896118
0.9485605359077453,-0.06617899984121323,-0.1527528017759323,-0.02889817953109741,1.5504653453826904,-0.28698569536209106,-0.18861877918243408,1.682267427444458
1.3158015012741089,-0.10865117609500884,-0.07272060215473175,0.0034767533652484417,1.5512149333953855,-0.29688340425491333,-0.18508207798004153,1.7206087112426756
1.265393853187561,-0.1212019994854927,-0.0994751900434494,0.00092824874445796,1.5527268648147583,-0.31852567195892334,-0.17516052722930908,1.8399311304092407
1.4143741130828855,-0.07042738050222397,-0.05128451436758041,0.0029108645394444466,1.5539056062698364,-0.33447957038879395,-0.1659402847290039,1.9515435695648196
1.3065885305404663,-0.15639105439186096,-0.12331242859363556,-0.10983309149742126,1.5554572343826292,-0.3502359390258789,-0.15632164478302,2.081186056137085
1.4770299196243286,-0.1209224909543991,-0.11117775738239288,-0.05310408771038056,1.5590444803237915,-0.3802353739738464,-0.13821125030517578,2.367699146270752
1.341675877571106,-0.14153166115283966,-0.13545604050159454,-0.050877012312412255,1.5606073141098022,-0.3961392343044281,-0.12752962112426755,2.5385701656341553
1.4737838506698608,-0.12736526131629944,-0.12257120013237,-0.02409959957003593,1.5619516372680664,-0.4091309905052185,-0.11696469783782958,2.679614305496216
1.4127514362335205,0.019075287505984303,-0.026569191366434097,-0.037806667387485504,1.5624176263809204,-0.4161161482334137,-0.11025208234786989,2.757040739059448
1.4472042322158811,-0.02927067503333092,-0.03983928263187408,-0.04395705088973045,1.5625046491622925,-0.42939701676368713,-0.09602051973342896,2.893143653869629
1.4657106399536133,-0.07013493776321411,-0.07073807716369629,-0.029365550726652145,1.5600221157073975,-0.4489522874355316,-0.07239359617233276,3.0561206340789795
1.4144660234451292,-0.2039048969745636,-0.1167549192905426,-0.05314042419195175,1.5587137937545776,-0.45451086759567266,-0.06526851654052734,3.092716932296753
1.3842227458953855,-0.20291322469711304,-0.11709535866975784,-0.05127584934234619,1.5533986091613767,-0.47006410360336304,-0.04286098480224609,-3.1176412105560303
1.4954550266265867,-0.07120201736688614,-0.047309182584285736,-0.03901965543627738,1.5497182607650757,-0.47728967666625977,-0.02811795473098755,-3.0939579010009766
1.3444840908050537,-0.18730226159095764,-0.08020618557929993,-0.07300895452499388,1.5474870204925537,-0.48086652159690857,-0.019228339195251465,-3.08873987197876
1.4823577404022217,-0.026946697384119037,-0.03963277116417885,-0.03452342376112938,1.5425288677215576,-0.4862954020500183,-0.0006534457206726073,-3.086476802825928
1.3911354541778564,-0.1617006957530975,-0.05536014586687088,-0.07360793650150299,1.537216544151306,-0.4901326596736908,0.01812732219696045,-3.0968751907348633
1.4240822792053223,0.01161973550915718,-0.021387871354818344,-0.04345216602087021,1.5281908512115479,-0.4926377832889557,0.04670560359954833,-3.105410099029541
1.4251011610031128,0.0001658014953136444,-0.020174164324998852,-0.07357066869735716,1.5252468585968015,-0.4924019277095794,0.05522406101226807,-3.0854520797729488
1.445800542831421,0.02261853590607643,-0.026723284274339676,-0.054666832089424126,1.5204792022705078,-0.4901580810546875,0.07083916664123535,-3.0279281139373775
1.4790611267089844,-1.719873398542404e-05,-0.030003938823938366,-0.05447077751159668,1.5122909545898435,-0.4814741611480713,0.09954285621643065,-2.866987943649292
1.18928325176239,-0.1884665489196777,-0.013335167430341244,-0.09674706310033798,1.508999228477478,-0.4762213826179504,0.11170136928558348,-2.780524253845215
1.1365792751312256,-0.1667184680700302,-0.0006270711310207844,-0.06294941157102585,1.503350019454956,-0.46660828590393066,0.13088548183441162,-2.6293890476226807
1.2402803897857666,-0.0972225144505501,-0.002852425444871187,-0.05425675958395004,1.4947744607925415,-0.4505696296691895,0.1570608615875244,-2.383622646331787
1.2642531394958496,-0.05847662314772606,0.012954792939126492,-0.033267710357904434,1.4918787479400635,-0.4449898600578308,0.16523802280426023,-2.298080921173096
1.3328003883361816,-0.005697628483176231,0.0016963181551545858,-0.0010789614170789719,1.483215570449829,-0.4278810620307922,0.18698036670684812,-2.0706946849823
1.2274248600006104,-0.10640859603881836,0.015625672414898872,-0.017588980495929718,1.4770704507827759,-0.41343617439270014,0.20283901691436768,-1.923695921897888
1.3156630992889404,0.030813928693532944,0.02502917870879173,0.0240519642829895,1.4741123914718628,-0.40559521317482,0.21047401428222656,-1.857856631278992
1.2956477403640747,0.0248787235468626,0.02929073199629784,0.03014342486858368,1.4674829244613647,-0.38762816786766047,0.22644078731536865,-1.7358293533325195
1.2308062314987183,-0.048123747110366814,0.05333127081394196,0.01145956665277481,1.4597060680389404,-0.3648785948753357,0.24263358116149905,-1.631294846534729
1.3596398830413818,-0.03871002048254013,0.03968678787350655,0.0007226094603538513,1.4563792943954468,-0.3543761372566223,0.24904751777648923,-1.5968673229217527
1.286505937576294,-0.0752544105052948,0.09880900382995603,-0.013342607766389847,1.451317548751831,-0.33636707067489624,0.2590930461883545,-1.5595910549163818
1.4396674633026123,-0.052727662026882165,0.1255599707365036,0.019151292741298676,1.4470895528793335,-0.319291353225708,0.2679316997528076,-1.5403921604156494
1.2506482601165771,-0.14736676216125488,0.17986294627189636,-0.11266137659549712,1.4420918226242063,-0.29616764187812805,0.27909231185913086,-1.5329734086990356
1.3258442878723145,-0.11577096581459044,0.15381470322608948,-0.1100563108921051,1.4357831478118896,-0.26394790410995483,0.2927042245864868,-1.5375163555145264
1.309348464012146,-0.1208481714129448,0.1750053912401199,-0.07410456985235214,1.4317437410354614,-0.24229975044727323,0.30098438262939453,-1.5369853973388672
1.133989691734314,-0.05606137588620186,0.1588510125875473,-0.04120250791311264,1.4296458959579468,-0.23146431148052213,0.30487585067749023,-1.5205130577087402
1.1152503490447998,0.011961684562265871,0.17321142554283142,-0.0053043849766254425,1.4234198331832884,-0.20088815689086917,0.315088152885437,-1.4147204160690308
1.078935623168945,0.016806585714221,0.21401882171630857,0.017003934830427166,1.4177500009536743,-0.17492510378360748,0.3207908868789673,-1.2868516445159912
1.0074559450149536,0.02160625159740448,0.22243495285511017,-0.026659563183784485,1.4152348041534424,-0.16315750777721405,0.32277703285217285,-1.2186957597732544
0.8769654035568237,0.04853770136833191,-0.0037011252716183662,0.032698847353458405,1.4095996618270874,-0.1392596065998077,0.32574379444122314,-1.0719819068908691
1.1632781028747559,0.008245814591646194,0.06192748621106148,-0.04381255805492401,1.4002976417541504,-0.10345301777124404,0.32833218574523926,-0.8250479698181152
1.260528802871704,-0.03848741948604584,0.05872032418847084,-0.08888622373342514,1.397125244140625,-0.09173133969306944,0.328508734703064,-0.7423295378684996
1.3159334659576416,0.01995298638939857,0.06848926842212677,0.001288151368498802,1.3862947225570679,-0.052786935120821,0.3245605230331421,-0.47866356372833246
1.4066660404205322,-0.007335335947573186,0.018563885241746902,-0.03067583963274956,1.383175253868103,-0.040653742849826806,0.3217647075653076,-0.4026887714862824
1.3526475429534912,-0.034851182252168655,-0.01989803276956081,-0.11495965719223022,1.3752540349960327,-0.006565046962350607,0.3116101026535034,-0.22950841486454007
1.4049770832061768,-0.06313934922218323,-0.012182727456092834,-0.16393180191516876,1.3724244832992551,0.005666361190378666,0.30767834186553955,-0.17319390177726743
1.5823769569396973,-0.004613450262695551,-0.014901584014296532,-0.07414767891168593,1.3644683361053467,0.04542401060461997,0.29379940032958984,-0.04514140263199806
1.5420184135437012,0.025714103132486343,0.019100466743111607,-0.039672866463661194,1.3621984720230103,0.05717094987630844,0.28931987285614014,-0.015996653586626053
1.450592041015625,0.06203276291489601,0.04052328318357468,-0.032795947045087814,1.3568285703659055,0.08939367532730103,0.2744741439819336,0.028771447017788887
1.5667775869369507,-0.027146279811859127,-0.024367310106754303,-0.10770878195762634,1.355269193649292,0.1007230281829834,0.2682631015777588,0.03979641571640968
1.087397217750549,-0.011431671679019928,0.07522599399089813,-0.05389362946152687,1.3511011600494385,0.13615477085113523,0.24608635902404785,0.05143235996365547
1.0279754400253296,-0.00032019801437854767,0.0692659467458725,-0.0502467006444931,1.3497707843780515,0.153916597366333,0.2337521314620972,0.05060805007815361
0.9331512451171875,0.018132522702217106,0.07776270806789398,0.010363318026065826,1.3492788076400757,0.16348478198051453,0.22704935073852536,0.0490512065589428
1.0280812978744507,0.09865852445363998,0.05038449913263321,0.043617434799671166,1.3490045070648191,0.1811005026102066,0.21454083919525144,0.06426533311605453
1.0249593257904053,0.08126819878816605,0.055998366326093674,0.01849574223160744,1.3499729633331299,0.203276589512825,0.19479393959045407,0.16516655683517456
0.9221155643463135,0.08100425451993942,0.049140110611915595,0.06896450370550156,1.3519036769866943,0.2168070077896118,0.1772639751434326,0.2865184545516968
1.113389253616333,0.17117181420326233,0.027992166578769684,0.06472991406917572,1.3530561923980713,0.22184064984321597,0.1688845157623291,0.35420334339141846
1.0897740125656128,0.12805086374282837,-0.002166395541280508,0.04188385605812073,1.3554760217666624,0.22994534671306607,0.15379512310028076,0.47640460729599
1.2613093852996826,0.1560392528772354,0.0010894807055592537,0.014405563473701475,1.3589290380477903,0.23763659596443176,0.13657021522521973,0.6341663002967833
1.4681665897369385,0.04056955873966217,0.005874121561646461,-0.06676586717367172,1.3656355142593384,0.24723729491233823,0.10879230499267578,0.9086629152297971
1.2487034797668457,0.18608099222183228,-0.0225683506578207,0.06890852749347687,1.3711417913436887,0.25113481283187866,0.09020662307739258,1.0729249715805051
1.276975393295288,0.23592764139175412,-0.02592896856367588,0.10542939603328703,1.3742434978485107,0.2523102462291717,0.08026051521301268,1.150490641593933
1.2737793922424316,0.2548651695251465,-0.049173425883054726,0.10820250958204268,1.3808586597442627,0.253510057926178,0.05913329124450684,1.2897192239761353
1.345938205718994,0.2594960629940033,-0.05484456568956375,0.09155276417732239,1.3907963037490845,0.25213924050331116,0.02912425994873047,1.4423092603683472
1.3772757053375244,0.2733343839645386,-0.06790147721767426,0.11758435517549513,1.398615479469299,0.2491280138492584,0.007949352264404297,1.528018832206726
1.1460152864456177,0.23074653744697568,-0.10322681069374084,0.0948609858751297,1.4025275707244873,0.24718184769153595,-0.001957118511199951,1.5610148906707764
1.259101152420044,0.25964134931564326,-0.10125941783189772,0.1065474897623062,1.4164247512817383,0.23779127001762393,-0.030699551105499268,1.6341046094894407
1.0509535074234009,0.165378138422966,-0.11734192818403244,0.05178571492433548,1.419718623161316,0.23465809226036072,-0.03662729263305664,1.6429650783538818
1.2532031536102295,0.1979138255119324,-0.11673055589199066,0.049343302845954895,1.4287134408950803,0.22480066120624545,-0.05118942260742188,1.6560087203979492
1.1888575553894043,0.19708621501922607,-0.14216861128807068,0.06883221864700317,1.4436454772949219,0.2079894989728928,-0.06950634717941284,1.6513442993164062
1.296567678451538,0.21481019258499143,-0.15172153711318967,0.06257449835538864,1.455848217010498,0.1937180608510971,-0.08008563518524171,1.6387505531311035
1.2728559970855713,0.19033466279506683,-0.1422966718673706,0.06025328114628792,1.4615782499313354,0.1873923093080521,-0.08393180370330809,1.6482579708099363
1.4191864728927612,0.19493597745895383,-0.11990004777908324,0.05133398249745369,1.472436785697937,0.17605026066303253,-0.08811873197555542,1.6861767768859863
1.262531280517578,0.1735066920518875,-0.1499415934085846,0.03746377676725388,1.487959861755371,0.1614684760570526,-0.08808577060699463,1.7796940803527832
1.5260899066925049,0.2056598663330078,-0.15935203433036804,0.07660716772079468,1.5125868320465088,0.1419772356748581,-0.07919013500213623,1.971863269805908
1.2308125495910645,0.153299480676651,-0.16368204355239868,0.07064957916736603,1.5263559818267822,0.13278329372406003,-0.07246172428131102,2.093876838684082
1.2586238384246826,0.09643445909023285,0.07365118712186813,0.07366536557674408,1.540122866630554,0.12468034029006958,-0.06579017639160156,2.2235472202301025
1.2632957696914673,0.10328693687915802,-0.041339948773384094,0.0851285383105278,1.55537748336792,0.116555854678154,-0.05918961763381959,2.3816413879394527
1.2611358165740967,0.09528339654207228,-0.08510304987430573,0.0604083240032196,1.5644632577896118,0.11205758154392242,-0.05604362487792969,2.48074722290039
1.0848039388656616,0.06642421334981918,0.29580461978912354,0.09346597641706465,1.5851044654846191,0.10252575576305388,-0.05143964290618896,2.709273099899292
0.9923810958862304,0.10820399969816208,0.034772101789712906,0.13378967344760895,1.5972826480865479,0.09663654863834381,-0.05019819736480713,2.8425211906433105
0.99619722366333,0.07730494439601898,0.06853596121072769,0.10600651055574416,1.6068885326385498,0.09179387241601945,-0.04968547821044922,2.9401965141296382
1.0978955030441284,0.0591936931014061,0.08980070054531097,0.04758143052458763,1.6174112558364868,0.085660919547081,-0.049040794372558594,3.0367636680603027
1.2083792686462402,0.018372070044279095,0.10912218689918518,0.037192579358816154,1.6224124431610107,0.08199556171894073,-0.04853504896163941,3.080252170562744
1.3283599615097044,0.04692099988460541,0.01231925468891859,0.050999220460653305,1.6283823251724243,0.07677033543586731,-0.04661118984222412,3.127899169921875
1.2915742397308347,0.06377428770065308,-0.03377215564250946,-0.027712684124708172,1.634809136390686,0.0699174553155899,-0.04041844606399536,-3.115837335586548
1.4525952339172363,0.05823301523923874,-0.033291451632976525,-0.028320640325546265,1.6389589309692383,0.06411989033222198,-0.032662391662597656,-3.0978634357452393
1.454329252243042,0.11249682307243349,-0.02668858878314495,4.789978265762329e-05,1.6424462795257568,0.05727962777018547,-0.021773219108581543,-3.0895910263061523
1.4147210121154783,0.04481706768274307,-0.02323338948190212,-0.033485524356365204,1.6449215412139893,0.04994380474090576,-0.010099411010742188,-3.0947678089141846
1.4530800580978391,0.07761502265930174,-0.02483006566762924,-0.016711974516510963,1.6467659473419187,0.038544554263353355,0.0067207813262939444,-3.0742375850677486
1.4468350410461424,0.04435424506664276,-0.022087238729000088,-0.032410040497779846,1.6470648050308228,0.033515624701976776,0.013385772705078123,-3.035123348236084
1.3939921855926511,0.0360272079706192,-0.014025879092514513,-0.043526511639356606,1.6471900939941406,0.025429224595427517,0.022451043128967285,-2.9584169387817383
1.4428526163101196,0.034058403223752975,-0.025032714009284973,-0.04240790009498596,1.647245168685913,0.015138903632760048,0.032395362854003906,-2.8449234962463374
1.4392555952072144,0.033968087285757065,-0.025550074875354767,-0.046244796365499496,1.6472561359405515,0.003658464411273599,0.041260123252868645,-2.701904535293579
1.445107102394104,0.04470733553171158,-0.020625170320272446,-0.03130289167165756,1.6473848819732666,-0.008554535917937756,0.04887545108795167,-2.546401500701904
1.4132992029190063,0.08284837752580641,-0.07491569221019743,0.02597819454967976,1.6478745937347412,-0.021441586315631863,0.05520462989807129,-2.3801164627075195
1.3389461040496826,0.09898002445697784,-0.07914033532142638,0.03239895775914192,1.649009108543396,-0.03458312526345253,0.0596153736114502,-2.2112295627593994
1.1877083778381348,0.09408566355705261,-0.07359480857849121,0.03884757310152054,1.6538314819335935,-0.058803994208574295,0.06066250801086426,-1.956721305847168
1.349704384803772,0.07247265428304672,-0.08372139185667038,0.026894360780715942,1.655935525894165,-0.0667596235871315,0.059842824935913086,-1.8893972635269165
1.408548593521118,0.07029005140066147,-0.07031623274087906,0.025674868375062943,1.6615800857543943,-0.08278831094503401,0.056975126266479485,-1.7720370292663574
1.5366499423980713,0.044426154345273965,-0.03495195135474205,-0.03483259305357933,1.6684783697128296,-0.09863704442977904,0.05371928215026856,-1.6838217973709106
1.5160624980926511,0.03506368398666382,-0.025530913844704628,-0.04154970869421959,1.6753790378570557,-0.11181411892175674,0.0510704517364502,-1.627242088317871
1.4739141464233398,0.02938680164515972,-0.057950206100940704,-0.004834243096411228,1.6851810216903687,-0.12754330039024353,0.04600858688354492,-1.5796210765838623
1.3377442359924316,0.019889818504452705,-0.0806952863931656,0.009452302940189838,1.6973406076431274,-0.14530561864376068,0.03494870662689209,-1.5493134260177612
1.4165048599243164,-0.02744838409125805,-0.07038290798664093,-0.00766228511929512,1.7057430744171143,-0.15643680095672607,0.024289488792419437,-1.542699098587036
1.504522919654846,-0.02736128121614456,-0.03447237238287926,-0.043112754821777344,1.7096227407455444,-0.1614963412284851,0.018568515777587887,-1.5421730279922483
1.2991137504577637,-0.017255431041121483,-0.10060345381498335,0.016235141083598137,1.7167615890502927,-0.17034336924552915,0.007184147834777832,-1.543018817901611
1.4000269174575803,-0.03054044395685196,-0.09396163374185562,0.007155971135944128,1.7224229574203491,-0.1775568574666977,-0.003654658794403076,-1.546682357788086
1.498354434967041,-0.051401253789663315,-0.06079341471195221,-0.027685372158885,1.7277281284332275,-0.1864525675773621,-0.022315382957458496,-1.4545216560363767
1.336130142211914,-0.03779669106006622,-0.11592102795839308,0.0003659878857433796,1.7283525466918943,-0.18969210982322687,-0.034622013568878174,-1.3655050992965698
1.4094269275665283,-0.028024617582559586,-0.1350501179695129,-0.005681633949279785,1.7267545461654663,-0.1927274167537689,-0.05250406265258789,-1.2202463150024414
1.5321910381317139,-0.03162515535950661,-0.13435009121894836,0.005493131000548601,1.7252674102783203,-0.19362021982669833,-0.06075793504714966,-1.1465939283370972
1.5493907928466797,-0.07438769936561584,-0.08490686118602753,0.004382293671369553,1.7213265895843504,-0.19454833865165713,-0.07535392045974731,-1.0083659887313843
1.5456619262695312,-0.14090800285339355,-0.09247235208749773,-0.05600956082344055,1.7153403759002683,-0.19502368569374084,-0.09184706211090089,-0.8395618796348571
1.538073182106018,-0.13623136281967163,-0.11561474204063416,-0.06286348402500153,1.7070350646972656,-0.19482472538948056,-0.1107613444328308,-0.6391859650611876
1.3800642490386963,-0.049742847681045525,-0.18640455603599548,-0.11045695096254347,1.6988525390625,-0.19307002425193784,-0.12909889221191406,-0.4719164967536926
1.3421874046325684,-0.061937451362609856,-0.15453842282295227,-0.04900839552283287,1.6860917806625366,-0.18821223080158236,-0.15852004289627075,-0.25445571541786194
1.1768398284912107,-0.055939510464668274,-0.11709415912628172,0.014089176431298256,1.6817226409912107,-0.1862608343362808,-0.16816747188568115,-0.19193124771118164
1.2376868724822998,-0.08797353506088255,-0.09186046570539473,-0.006491716019809246,1.674444556236267,-0.18297810852527616,-0.1844889521598816,-0.10177897661924362
1.271562099456787,-0.10427157580852509,-0.1037607118487358,0.010102586820721626,1.664879560470581,-0.1784399300813675,-0.20369940996170044,-0.01429602224379778
1.1333651542663574,-0.08092787861824036,-0.1697583049535751,0.006743012461811304,1.6561334133148191,-0.17448775470256803,-0.21923607587814328,0.03360901027917862
1.0909299850463867,-0.005998754408210516,-0.05991953611373901,0.06345219165086746,1.642319917678833,-0.1659221202135086,-0.24124556779861447,0.0668128952383995
1.1520431041717527,-0.051270302385091775,-0.214561864733696,-0.02413121610879898,1.6327842473983765,-0.15850791335105896,-0.25478827953338623,0.0675700455904007
1.268396258354187,-0.07636332511901854,-0.15549501776695251,-0.01286032609641552,1.6281297206878662,-0.15435859560966492,-0.2611346244812012,0.06448189169168472
1.3366113901138303,-0.014541834592819212,0.0591399222612381,0.034526944160461426,1.6198648214340208,-0.14656153321266174,-0.2711549997329712,0.05500432848930359
1.2369682788848877,-0.029939189553260803,-0.21071621775627136,0.005469483323395252,1.60418963432312,-0.12973706424236295,-0.2878068685531616,0.06050192564725876
1.4421827793121336,-0.08026354014873505,-0.10941738635301589,-0.10278066247701644,1.5968841314315796,-0.12078914791345596,-0.2943614721298218,0.10936152935028076
1.5342386960983276,0.0066568125039339066,-0.17089220881462097,-0.025312336161732677,1.5891876220703125,-0.1092819944024086,-0.30057859420776367,0.19787745177745816
1.5098909139633179,-0.005988993681967258,-0.12865062057971954,-0.038449890911579125,1.5855270624160767,-0.1033257022500038,-0.30320996046066284,0.2534112632274628
1.500972032546997,-0.020399603992700577,-0.12497705966234209,-0.03751689568161965,1.5786305665969849,-0.0907401219010353,-0.30778062343597407,0.38161256909370417
1.4680777788162231,0.010457333177328108,-0.09896093606948851,-0.04355274885892868,1.5721428394317627,-0.07771257311105728,-0.31178259849548334,0.5245814919471741
1.484682321548462,0.0033376645296812057,-0.09412950277328493,-0.043964073061943054,1.5636578798294067,-0.05824471265077591,-0.31752079725265503,0.7582504749298095
1.4403927326202393,0.011746761389076708,-0.1302337646484375,-0.05269821733236313,1.5578004121780396,-0.043853964656591415,-0.3209235072135925,0.9381237626075744
1.4644931554794312,0.007024211809039116,-0.09262493997812273,-0.04856514558196068,1.5549381971359253,-0.03708593547344208,-0.3220582604408264,1.0184125900268555
1.4194421768188477,0.023451074957847595,-0.14268001914024353,-0.03777582943439484,1.5494413375854492,-0.02385994419455528,-0.3237944841384888,1.1464802026748655
1.3685088157653809,0.05369560047984123,-0.1564686894416809,-0.03500168398022652,1.5419559478759763,-0.005559238139539957,-0.32538068294525146,1.2917892932891843
1.377183437347412,0.0281227957457304,-0.12810270488262177,-0.048004280775785446,1.5353201627731323,0.009759195148944855,-0.32642638683319086,1.385176420211792
1.361147165298462,0.052178215235471725,-0.12267711758613586,-0.04957227408885956,1.525147795677185,0.03262387588620186,-0.3278299570083618,1.4867868423461914
1.3551054000854492,0.0726635232567787,-0.16739320755004883,-0.036646537482738495,1.520843744277954,0.041896536946296685,-0.3280998468399048,1.5201226472854614
1.3069738149642944,0.09516458213329315,-0.15105202794075012,-0.03151461109519005,1.5077929496765137,0.07061291486024857,-0.32543277740478516,1.5866661071777344
1.3090296983718872,0.10339976847171783,-0.16655856370925903,-0.0360407754778862,1.4985382556915283,0.09268802404403687,-0.3195117712020874,1.6072897911071775
1.3069785833358765,0.12262673676013947,-0.1887757778167725,-0.01869206689298153,1.4911812543869019,0.11237315088510512,-0.3122376203536988,1.6095305681228635
1.3114889860153198,0.13010603189468384,-0.19357869029045105,-0.0116548053920269,1.4878680706024168,0.1219613328576088,-0.3082042932510376,1.6068589687347412
1.2697755098342896,0.1293020248413086,-0.1954443454742432,-0.008578691631555557,1.4806288480758667,0.14766259491443634,-0.2964404821395874,1.598212718963623
1.4206857681274414,0.1328684389591217,-0.16254732012748718,-0.0205296091735363,1.4788084030151367,0.1564636528491974,-0.2918873429298401,1.6080584526062012
1.4939557313919067,0.1221894472837448,-0.13074909150600433,-0.030758401378989216,1.4767663478851318,0.17366063594818115,-0.28105401992797846,1.6666491031646729
1.4296909570693968,0.18131339550018313,-0.19084350764751437,0.010463599115610123,1.4781835079193115,0.20012526214122767,-0.2580443620681762,1.8413515090942385
1.3535335063934326,0.20490506291389465,-0.22615300118923187,0.06795382499694824,1.4793932437896729,0.2080747187137604,-0.25008398294448847,1.9090046882629397
1.3351235389709473,0.201429545879364,-0.19853359460830688,0.06814788281917572,1.4848989248275757,0.23150801658630368,-0.2263755798339844,2.139983892440796
1.3141489028930664,0.20228517055511477,-0.18620929121971128,0.0805750861763954,1.4886972904205322,0.24499353766441345,-0.21366840600967407,2.290280103683472
1.2855697870254517,0.18087896704673767,-0.16362231969833374,0.026487408205866814,1.4924877882003784,0.2584163546562195,-0.2016940116882324,2.4400222301483154
1.5367510318756104,0.18141892552375796,-0.13726219534873962,0.013704588636755943,1.4946701526641843,0.2660222947597504,-0.19460070133209229,2.5266945362091064
1.3722641468048096,0.19041654467582703,-0.1149359345436096,0.02646688185632229,1.4991296529769895,0.281365305185318,-0.1795780062675476,2.6877827644348145
1.1992444992065427,0.234492227435112,-0.1522843241691589,0.11223253607749938,1.5027730464935303,0.2947808802127838,-0.16596221923828125,2.8153493404388428
1.3427774906158447,0.2508676946163177,-0.10314999520778656,0.07118688523769379,1.50747811794281,0.3122248649597168,-0.14857923984527588,2.953587055206299
1.3977452516555786,0.3008740246295929,-0.16527427732944489,0.15308550000190735,1.5115978717803955,0.3278248906135559,-0.1338595151901245,3.047558546066284
1.3837840557098389,0.28677934408187866,-0.12498760968446732,0.11859747767448424,1.5153592824935913,0.34072381258010864,-0.12164413928985596,3.11195969581604
1.0889416933059692,0.050627190619707114,0.1672242283821106,0.1032717078924179,1.5206384658813477,0.3563088774681092,-0.105238139629364,-3.118030071258545
1.2608076333999632,0.2636760473251343,-0.1086057871580124,0.17172005772590637,1.528314471244812,0.3748781383037567,-0.07840889692306519,-3.0862486362457275
1.267319917678833,0.26208651065826416,-0.06710365414619446,0.14698386192321777,1.5311301946640015,0.38049846887588495,-0.06810331344604492,-3.0854063034057617
1.2073488235473633,0.2971474528312683,0.04903624206781387,0.16599535942077637,1.536867380142212,0.3907906413078308,-0.04611176252365112,-3.0926597118377686
1.0825297832489011,0.28265780210494995,-0.10685481131076811,0.23865053057670596,1.542860507965088,0.3999579548835754,-0.0235406756401062,-3.107686281204224
1.104753851890564,0.1740530431270599,0.06823694705963135,0.16317132115364075,1.5489321947097778,0.4082003235816956,-0.0015611648559570312,-3.114553928375244
1.14034366607666,0.034032151103019714,0.10291241109371184,0.04147842526435852,1.5584851503372192,0.4192137122154236,0.03130626678466797,-3.034926891326904
1.2801223993301392,0.17589272558689115,0.08097786456346512,0.1998899877071381,1.562023043632507,0.42257300019264227,0.042968153953552246,-2.991568088531494
1.3757362365722656,0.3043636679649353,-0.05914030596613884,0.20016005635261533,1.5737679004669187,0.43156909942626953,0.07906079292297363,-2.8131141662597656
1.2877696752548216,0.2975164353847504,-0.05215798318386078,0.11829178780317307,1.5779016017913818,0.434130996465683,0.09125161170959473,-2.7410013675689697
1.4921395778656004,0.08505421876907347,-0.001264624297618866,-0.01194651611149311,1.5866209268569946,0.4390429854393005,0.11547696590423584,-2.5875463485717773
1.4611800909042358,0.03895151615142822,-0.023336958140134808,-0.030058737844228745,1.5958120822906494,0.443432331085205,0.13812661170959473,-2.422301292419433
1.2742326259613037,0.15357431769371033,0.01692865416407585,-0.011279257014393806,1.610418915748596,0.4487443864345551,0.169977068901062,-2.1705713272094727
1.045729160308838,0.1608058363199234,-0.003890643827617168,0.03489786386489868,1.6154855489730835,0.44991859793663025,0.18043506145477292,-2.0874111652374268


==> images/csv/spiral-control.csv <==
x,y,z,phi,x,y,z,phi
Prediction,Prediction,Prediction,Prediction,Ground Truth,Ground Truth,Ground Truth,Ground Truth
1.339672327041626,0.06092644110321999,0.12349611520767212,-0.05805361270904541,0.4742996096611023,-0.1716882884502411,0.1527860164642334,1.601164698600769
1.0181174278259275,-0.036362405866384506,0.12803681194782257,-0.10633540898561476,0.47032886743545527,-0.17014080286026,0.17467331886291504,1.7192277908325195
1.1643846035003662,0.020459584891796112,0.11281158775091173,-0.0758204013109207,0.4703342914581298,-0.1693054884672165,0.18152081966400144,1.773972749710083
1.2046071290969849,-0.012314816936850548,0.12418556213378906,-0.09527333080768584,0.47258806228637695,-0.16605103015899658,0.19996583461761477,1.9530371427536009
1.1653071641921997,-0.05852275714278221,0.15715008974075317,-0.06361085921525955,0.4762296676635742,-0.16289952397346497,0.21359217166900635,2.1300039291381836
1.0592241287231443,0.048363711684942245,0.16779224574565887,0.13186869025230408,0.47820997238159174,-0.16140861809253693,0.21938395500183103,2.208994150161743
1.0303447246551511,0.031963951885700226,0.1863712966442108,0.09372182190418243,0.4844227731227874,-0.15687203407287595,0.23479521274566648,2.459773063659668
1.0388176441192627,0.041077841073274605,0.18993473052978516,0.07088355720043182,0.4883005023002625,-0.15363407135009763,0.2434086799621582,2.6246621608734126
1.0721672773361206,0.05200610682368279,0.29378542304039,0.05305103957653046,0.4901992380619049,-0.15198734402656555,0.2472844123840332,2.7002413272857666
0.920566439628601,0.0618816539645195,0.12793174386024475,0.07918885350227357,0.49588903784751887,-0.14699389040470123,0.25747764110565186,2.8963489532470703
0.9484468698501587,0.06820312887430191,0.042972546070814126,0.10664088279008864,0.4982351362705231,-0.14507821202278137,0.26093387603759766,2.958617925643921
1.1497633457183836,0.07046033442020416,0.08264589309692384,0.07720384746789932,0.5032817125320435,-0.14081980288028717,0.26740145683288574,3.062386512756348
1.1525193452835083,0.023456349968910217,0.09884144365787506,0.0220378041267395,0.5051191449165344,-0.13936010003089905,0.26930105686187744,3.089667320251465
1.1938774585723877,0.02292220667004585,0.09471617639064787,0.06832437217235565,0.5087763071060181,-0.1361701786518097,0.2726762294769287,3.130760908126831
1.3229668140411377,-0.004289030563086271,0.03302821144461632,0.017044847831130028,0.5124801397323608,-0.13224367797374725,0.275806188583374,-3.131333827972412
1.2924169301986694,-0.014220275916159151,-0.025845022872090336,-0.04669949412345886,0.5186541676521301,-0.12473225593566895,0.2801829576492309,-3.115255355834961
1.3362350463867188,-0.024897821247577667,-0.0374666303396225,-0.11892956495285034,0.5207539796829224,-0.12191275507211684,0.28157734870910645,-3.114936351776123
1.4268951416015625,0.012273349799215792,-0.030791331082582477,-0.06893085688352585,0.5252389907836914,-0.11584790796041489,0.28451085090637207,-3.116114377975464
1.406078577041626,0.02331874705851078,-0.02758323773741722,-0.052933745086193085,0.532654881477356,-0.10501056909561156,0.2897683382034302,-3.0666253566741943
1.4102017879486084,0.029306840151548386,-0.02525356225669384,-0.040840525180101395,0.536849856376648,-0.09800942987203598,0.2924470901489258,-2.9924235343933105
1.4282608032226562,0.05037505552172661,-0.024182602763175964,-0.029316380620002743,0.5392223596572876,-0.09371780604124068,0.29358673095703125,-2.938804149627685
1.4113640785217283,0.043002620339393616,-0.024863703176379204,-0.03536531329154968,0.5439404249191284,-0.08451772481203078,0.295000433921814,-2.8142592906951904
1.4067561626434326,0.035952404141426086,-0.02506074868142605,-0.03494838625192642,0.5487531423568726,-0.07479725033044815,0.2950568199157715,-2.6687886714935303
1.4101897478103635,0.031881123781204224,-0.02660220302641392,-0.0449841246008873,0.5555866956710817,-0.06005072593688965,0.293445348739624,-2.4252114295959473
1.4354307651519775,0.03821919485926628,-0.03057599812746048,-0.049424994736909866,0.5603888630867004,-0.05066373199224472,0.29196619987487793,-2.250279188156128
1.4221415519714355,0.04160956293344498,-0.030734188854694366,-0.03780831769108772,0.5654031038284302,-0.04138369858264923,0.28982269763946533,-2.077380657196045
1.4178656339645384,0.045219775289297104,-0.026284515857696533,-0.03666422143578529,0.5680833458900452,-0.036935005336999886,0.2884523868560791,-1.99724805355072
1.391153335571289,0.023142885416746136,-0.023687081411480904,-0.06153740361332893,0.5769625306129456,-0.023831369355320927,0.28325533866882324,-1.7906209230422971
1.4092310667037964,0.030045785009860992,-0.02469571679830551,-0.05021683126688004,0.5801844596862793,-0.01962849125266075,0.28129136562347407,-1.7353408336639404
1.419485569000244,0.04457728937268257,-0.02643224224448204,-0.03089915402233601,0.5852340459823608,-0.013278300873935223,0.27784907817840576,-1.6622766256332395
1.4029743671417236,0.03409012407064438,-0.03247027099132538,-0.04768199101090431,0.5963848233222961,-0.0007332023233175277,0.2677540779113769,-1.5725743770599363
1.4317829608917236,0.0341433621942997,-0.02576646022498608,-0.04357682913541794,0.6002376079559326,0.003694241400808096,0.26357471942901606,-1.5550360679626465
1.4148532152175903,0.0339302159845829,-0.024245925247669217,-0.0443495400249958,0.607714056968689,0.012389743700623512,0.25449275970458984,-1.5252344608306885
1.460198998451233,0.0363776683807373,-0.03332063555717468,-0.046755030751228326,0.6149320006370544,0.02135390415787697,0.244901180267334,-1.5127608776092527
1.492435336112976,0.05280345678329468,-0.020576830953359604,-0.03934116661548615,0.6217167377471924,0.030691206455230713,0.23548126220703125,-1.5088709592819212
1.4474697113037107,0.11143436282873152,0.03821060061454773,-0.021167419850826263,0.6275462508201599,0.03976938128471375,0.22683024406433103,-1.5121428966522217
1.5800836086273191,0.10223358869552612,0.008212413638830185,-0.025073926895856857,0.6323990225791931,0.04880880191922188,0.21955490112304688,-1.5160717964172363
1.524261474609375,0.09663647413253784,-0.010004361160099506,-0.006385866552591324,0.6361771821975708,0.058364637196064,0.2123916149139404,-1.4692895412445068
1.4686977863311768,0.09338835626840591,-0.00504979956895113,-0.022556852549314495,0.6380294561386108,0.06599219143390656,0.20586419105529785,-1.3907251358032227
1.2999696731567383,0.09489886462688446,0.018897663801908493,-0.034261204302310944,0.638374090194702,0.07276818156242369,0.19916188716888428,-1.2768983840942383
1.2346436977386475,0.1183849200606346,0.04201111570000648,-0.0004881285130977631,0.6377057433128357,0.07795289903879164,0.19337916374206543,-1.1569865942001343
1.2166957855224607,0.12661384046077728,0.030695283785462376,0.007247819565236568,0.6349294781684875,0.08645857870578764,0.182650089263916,-0.91995507478714
1.0431723594665527,0.12046899646520615,0.05071216821670532,0.02508456259965897,0.6336135268211365,0.08985268324613571,0.17740797996520996,-0.8123460412025452
1.000224232673645,0.11462900787591934,0.05134762078523636,0.07012394070625305,0.6305575966835022,0.09683497250080109,0.16476571559906003,-0.567065179347992
1.1546292304992676,0.13880339264869687,0.02904603071510792,0.012467911466956139,0.6287475824356079,0.1018584594130516,0.1548144817352295,-0.39603909850120544
0.8993205428123474,0.13560205698013303,0.06601192057132721,0.07880763709545134,0.6279175877571106,0.10445690155029295,0.14938747882843015,-0.3167126774787903
0.9524368047714232,0.11350013315677641,0.05853349715471268,0.056122370064258575,0.6269797086715697,0.1099792867898941,0.1363357305526733,-0.1662800759077072
1.082974910736084,0.08249486237764359,0.05671275407075881,0.033587001264095306,0.6266767382621765,0.11350329220294952,0.1255204677581787,-0.07663960009813309
0.9122330546379088,0.000685189850628376,0.04182779043912888,0.014401500113308428,0.626248300075531,0.11740795522928237,0.11171281337738036,-0.0019519332563504577
0.7414399981498718,0.01628989353775978,0.04675133526325226,0.00036838091909885406,0.6248036026954651,0.12128273397684096,0.09516167640686035,0.04437090456485748
0.841153621673584,0.008977744728326797,0.044950470328330994,-0.0108768492937088,0.6240934729576111,0.12205326557159424,0.0905306339263916,0.05078718438744545
0.8668244481086731,0.03295915201306343,0.06414412707090378,0.01796361804008484,0.622958779335022,0.12231941521167757,0.08242440223693846,0.04329238086938857
0.8457593321800232,0.06006660684943199,0.07300882786512375,0.06294504553079605,0.6216660141944885,0.12103887647390364,0.07532763481140135,0.031690046191215515
0.8707050681114196,0.06970863044261932,0.06638950109481812,0.11267592757940292,0.6204597353935242,0.11856373399496078,0.06897079944610596,0.012951516546308994
1.1140532493591309,0.08586826920509337,0.02954025939106941,0.007668513804674147,0.6195212602615356,0.11556386947631836,0.06424582004547119,-0.0026758676394820213
0.7869860529899597,0.03851643204689026,0.0645064264535904,0.001487046480178833,0.6185531616210938,0.11131171882152556,0.06016731262207031,-0.017600674182176586
0.933338463306427,0.05506096035242081,0.03967610001564026,0.008490722626447678,0.6168746948242188,0.10375793278217316,0.05632615089416504,-0.0330168791115284
0.8061888217926025,0.048490654677152634,0.06546099483966827,0.025584693998098373,0.6156864166259766,0.09879741817712784,0.05572330951690674,0.003064846154302358
0.8549838066101073,0.06090035289525986,0.03390507400035858,0.08903241157531738,0.6153118014335632,0.09682182967662813,0.05570197105407714,0.02759956754744053
0.8907683491706848,0.05634959042072296,0.05047157406806946,0.1226174384355545,0.6143994331359863,0.09063595533370973,0.05650937557220458,0.1336298435926437
0.8231306672096252,0.04288703203201294,0.04993123561143875,0.13869452476501465,0.614292323589325,0.08149752765893936,0.05766355991363525,0.3276049792766571
0.9667333960533142,0.060453079640865326,0.06907223165035248,0.1173972338438034,0.6145162582397461,0.07820577919483183,0.057888031005859375,0.402035802602768
0.9152871370315552,0.07281804084777832,0.07882560789585114,0.14847013354301453,0.6151660084724425,0.07172078639268875,0.05772507190704346,0.5661333799362184
0.8043521642684937,0.06708547472953796,0.028815673664212223,0.1561511754989624,0.6168316602706909,0.06257887184619904,0.05576586723327637,0.825613796710968
0.893422782421112,0.09311267733573912,0.002905051689594984,0.16659699380397797,0.6173768043518065,0.05969436094164848,0.05499434471130371,0.9142900109291076
0.807144522666931,0.0680268332362175,0.010609231889247894,0.14674678444862363,0.6184073090553284,0.053620629012584686,0.052546024322509766,1.0848721265792847
0.8039484620094299,0.05496281385421753,0.011061177588999271,0.09402033686637878,0.6189525723457336,0.04805297777056695,0.04943859577178955,1.2476487159729004
1.002786636352539,0.07973894476890565,0.0006171762943267822,0.13488373160362244,0.6188004612922668,0.03971803188323975,0.04545772075653076,1.4431006908416748
0.8303864002227782,0.05471713840961456,0.006997760385274887,0.12698981165885925,0.617324709892273,0.03379390761256217,0.04393434524536133,1.535351514816284
0.8759978413581848,0.03543955832719803,0.003636564128100872,0.0745984837412834,0.6164627075195312,0.030974840745329857,0.04374468326568604,1.5712772607803345
0.825010597705841,0.020528439432382584,0.0007552208844572306,0.05462834984064102,0.6127867102622986,0.02264116331934929,0.04559838771820068,1.6384849548339844
0.9182159900665283,0.013753218576312063,-0.006783868186175823,0.016808098182082176,0.6114028096199036,0.01991033367812633,0.04706072807312012,1.6464322805404663
0.8141659498214722,-0.005262799561023712,0.006717992946505547,-0.007758145220577715,0.6073848009109497,0.012088047340512276,0.05320286750793457,1.6604270935058592
0.7000974416732788,-0.012212879955768583,0.020012609660625454,-0.008196848444640636,0.6063821315765381,0.009934959933161736,0.055661916732788086,1.6801940202713013
0.8367980718612672,0.012205920182168484,0.013739299029111862,0.005565552040934563,0.6053539514541626,0.005183215253055096,0.06082868576049805,1.7463502883911133
0.8082921504974365,-0.002142703160643577,0.026933465152978897,0.0024520503357052803,0.6063736081123352,-0.0012778136879205704,0.06876075267791748,1.9012436866760252
0.8322685360908508,0.04162446409463882,0.046132687479257584,0.026794254779815677,0.6086695194244385,-0.005492139142006636,0.07368612289428712,2.038686513900757
0.8670089840888977,0.04719100520014762,0.048370890319347375,0.03336820751428604,0.612037718296051,-0.009565207175910473,0.07834076881408691,2.189718246459961
0.992681384086609,0.05698199942708016,0.041715770959854126,0.028679912909865376,0.6139407753944397,-0.011401036754250526,0.08055055141448975,2.270345687866211
0.7981067895889281,0.029974123463034626,0.07708446681499481,0.006478244438767433,0.6179414391517639,-0.015130803920328615,0.08401834964752197,2.4335432052612305
0.943131148815155,0.032662250101566315,0.05231990665197373,0.013580836355686188,0.6243798732757568,-0.02172600850462913,0.08584296703338623,2.6700024604797363
0.891436219215393,0.005817703902721405,0.08197833597660063,0.002887371927499771,0.6272855997085571,-0.025068825110793117,0.08529305458068846,2.7579898834228516
0.923904240131378,0.05018974095582961,0.07526464760303497,0.02618642710149288,0.6337546110153198,-0.033654920756816864,0.0824817419052124,2.9237189292907715
0.787928581237793,0.024931665509939197,0.0842086672782898,0.02845641411840916,0.6367307901382446,-0.03815513104200363,0.08081793785095216,2.984020471572876
0.6694884300231934,0.01643265411257744,0.10839442908763884,0.02269800938665867,0.6435338854789734,-0.04936093837022781,0.07701385021209715,3.0807085037231445
0.6811144948005676,0.016964582726359367,0.07804901152849197,0.026614464819431305,0.6483011841773987,-0.05843384936451912,0.0740811824798584,3.1265692710876465
0.695328414440155,0.01386677473783493,0.07875300943851472,0.015343650244176388,0.6535497903823853,-0.06865882128477097,0.07020246982574463,-3.1285593509674072
0.7652633190155029,-0.0037450834643095727,0.05729399621486664,0.006899191997945309,0.6557835340499878,-0.07323908805847168,0.068001389503479,-3.1207115650177
0.7193111181259155,0.012840133160352705,0.05476003885269165,0.025235068053007122,0.6600558161735535,-0.08226559311151505,0.06308794021606445,-3.114721298217773
0.8170682787895202,0.002450202591717243,0.04623973369598389,0.000666949898004532,0.6635875701904297,-0.08960233628749846,0.05835890769958496,-3.11853551864624
0.7855738401412963,-0.01845550909638405,0.026721196249127388,-0.027681542560458183,0.6675417423248291,-0.09706621617078781,0.05279052257537842,-3.1241350173950195
1.0594420433044431,-0.06423164159059525,-0.009582048282027245,-0.052550125867128365,0.6711097955703735,-0.10352633893489836,0.04711449146270752,-3.104191541671753
0.7801384925842285,-0.011304837651550768,0.01853594556450844,-0.032760631293058395,0.6751036047935486,-0.1086459532380104,0.039943575859069824,-3.0297510623931885
1.0380563735961914,-0.025396786630153656,-0.03439769893884659,-0.09756872057914732,0.6781948208808899,-0.11094935238361359,0.03325009346008301,-2.94062614440918
1.0635420083999632,-0.03737494722008705,-0.04535162076354026,-0.1022539883852005,0.6839400529861449,-0.11197998374700546,0.019908666610717773,-2.7246735095977783
1.0681145191192627,-0.03808365389704704,-0.05193480849266052,-0.11572346091270445,0.6857331991195679,-0.11166159808635712,0.015835046768188477,-2.6468968391418457
0.9621025323867796,-0.026305230334401127,-0.06545041501522064,-0.11783654987812042,0.6892499923706055,-0.11031851917505264,0.007734656333923341,-2.478180408477783
1.2087262868881223,-0.04903662204742432,-0.10066454112529755,0.0014124740846455095,0.692680835723877,-0.10898637771606444,-0.0003319978713989258,-2.299274682998657
1.0027716159820557,-0.04755328595638275,-0.09379599988460541,-0.01869635842740536,0.6957874894142151,-0.10770102590322495,-0.008102595806121826,-2.1473162174224854
0.9451593160629272,-0.03981353342533112,-0.10055617988109589,-0.01419946737587452,0.7001723051071167,-0.10614289343357086,-0.01929914951324463,-1.9655221700668333
0.6704651713371277,-0.006992759183049202,-0.10119123756885529,-0.027339687570929527,0.7040864825248718,-0.1048995703458786,-0.028786659240722656,-1.8418387174606323
0.6752342581748961,-0.014466659165918829,-0.10205759108066557,-0.04878921061754227,0.712677001953125,-0.10201452672481535,-0.04637157917022705,-1.6683480739593504
0.7895506620407104,-0.013242354616522787,-0.1298430860042572,-0.05180321633815765,0.715518057346344,-0.10095258057117462,-0.051388919353485114,-1.6304324865341187
0.8013602495193481,-0.003993624821305274,-0.13525784015655515,-0.04554811865091324,0.7213221788406371,-0.09813683480024336,-0.06057053804397583,-1.5721073150634763
0.7612002491950989,-0.002900286577641964,-0.13921807706356049,-0.07493624836206435,0.7291960716247559,-0.09218253195285796,-0.07186567783355713,-1.5342915058135986
0.6974998116493225,0.023776153102517128,-0.12631012499332428,-0.03889228031039237,0.7350934147834778,-0.08554131537675858,-0.08006983995437622,-1.5241577625274658
0.8024443387985228,0.046142399311065674,-0.12902571260929108,-0.004211603663861752,0.7374258041381837,-0.08218754082918166,-0.0832718014717102,-1.5261367559432983
0.8275036811828613,-0.005629516206681728,-0.10715483129024504,-0.05925515294075012,0.7410653233528137,-0.07575938105583192,-0.08832818269729614,-1.5303977727890015
0.8118297457695006,0.018179908394813538,-0.15433236956596375,-0.035259731113910675,0.7447215914726257,-0.06703880429267883,-0.09356099367141725,-1.5414059162139893
0.8527939319610596,0.047318030148744576,-0.17026501893997192,-0.06001884117722511,0.7468460798263549,-0.05920679494738578,-0.09735804796218872,-1.5295747518539429
0.7125585675239562,0.02349165454506874,-0.13349279761314392,-0.007648175582289694,0.7474871873855591,-0.052500318735837936,-0.09990644454956055,-1.4817820787429807
0.6476265788078308,0.02204991318285465,-0.14757490158081055,0.029072325676679608,0.7472521662712097,-0.04306010529398918,-0.10265254974365234,-1.37535560131073
0.6290402412414551,0.036382589489221566,-0.1626019775867462,0.06088269129395485,0.7459647059440612,-0.03445763513445854,-0.104381263256073,-1.251763105392456
0.8320823907852173,0.01170987356454134,-0.1803597062826157,0.01705719158053398,0.7440154552459716,-0.02568352222442627,-0.10626202821731567,-1.1025046110153198
0.9355139732360842,0.020397458225488663,-0.18139715492725367,0.02339724451303482,0.7416838407516478,-0.01673167385160923,-0.10844707489013672,-0.9406648874282837
0.66656094789505,0.033232804387807846,-0.14014312624931335,0.0769539475440979,0.7392448186874389,-0.007633682806044818,-0.11087971925735472,-0.7742742896080017
0.8489339351654052,0.03861035034060478,-0.16653381288051605,0.06904637813568115,0.7351514101028441,0.006561472546309233,-0.11475908756256104,-0.5297406315803528
1.0865885019302368,0.0905877947807312,-0.20170453190803528,0.06813149154186249,0.7339469790458678,0.011763337068259716,-0.11591970920562744,-0.4530749619007111
0.9379380941390992,0.08762279897928238,-0.17295654118061063,0.09218783676624298,0.7316404581069945,0.02161958999931812,-0.11774396896362305,-0.3308669626712799
1.0406125783920288,0.08755938708782195,-0.15156063437461853,0.1029340773820877,0.7288030385971069,0.03504070267081261,-0.11928462982177734,-0.19651946425437927
1.0143332481384275,0.09769562631845474,-0.1496303826570511,0.14771203696727753,0.7249157428741454,0.052480150014162064,-0.11925631761550903,-0.07271823287010191
0.9924923181533811,0.1327291429042816,-0.19217269122600555,0.1572652757167816,0.7229136228561401,0.06056160852313042,-0.11878645420074462,-0.031949937343597405
0.8917705416679382,0.12490855902433395,-0.18454691767692563,0.0981614738702774,0.7173377275466919,0.08031076192855835,-0.11716413497924805,0.028117105364799496
0.9555050730705261,0.12954778969287872,-0.17147880792617795,0.0702427476644516,0.7139504551887512,0.09188038110733032,-0.1159488558769226,0.04598097503185272
0.9059220552444458,0.1362725645303726,-0.17998042702674863,0.1220742091536522,0.7098640203475952,0.10591107606887816,-0.11387526988983154,0.05112611129879952
0.9056134223937987,0.1393495500087738,-0.15665520727634427,0.1094227135181427,0.7082234621047974,0.1116711050271988,-0.11284363269805908,0.05079951509833336
0.8677515387535094,0.1462118029594421,-0.17296862602233887,0.1370268017053604,0.7049254179000854,0.12257751077413558,-0.11025542020797728,0.04164586588740349
0.9160789251327514,0.1418323516845703,-0.15511417388916016,0.13063836097717285,0.7021544575691223,0.13255490362644196,-0.10772973299026488,0.03225478529930115
0.806263267993927,0.1315840035676956,-0.15364526212215424,0.1525227278470993,0.6996201276779175,0.14122670888900757,-0.10530203580856325,0.05317466706037521
0.7543054819107055,0.14640164375305176,-0.1616896092891693,0.17755401134490967,0.6964737176895142,0.1518724262714386,-0.09896916151046753,0.17916938662528992
0.807852029800415,0.14784768223762512,-0.13785456120967865,0.1491098403930664,0.6957660913467407,0.15415836870670319,-0.09629184007644653,0.23522669076919556
0.7266610264778137,0.15095718204975128,-0.13710810244083405,0.18949507176876068,0.6946675777435303,0.157720685005188,-0.0894109010696411,0.3822918236255646
0.7805018424987794,0.16333553194999695,-0.14266470074653623,0.19326037168502808,0.6942394971847534,0.159150630235672,-0.08171588182449341,0.5582177042961121
0.8100880980491638,0.1782855987548828,-0.1708005666732788,0.21294125914573667,0.6939519047737122,0.15984874963760376,-0.07820910215377806,0.6422808766365051
0.8303922414779662,0.16966959834098816,-0.18111917376518247,0.18674755096435544,0.6936066150665283,0.160687118768692,-0.0722118616104126,0.791794717311859
0.7362535595893859,0.19133807718753812,-0.20239309966564176,0.24794042110443115,0.6929909586906433,0.16260673105716705,-0.06197011470794678,1.045923352241516
0.9367200732231139,0.2139756977558136,-0.1796945184469223,0.21405020356178284,0.692389190196991,0.1644231081008911,-0.055550098419189446,1.1955039501190183
0.7301002144813538,0.17586296796798706,-0.15540213882923126,0.25102847814559937,0.6921097040176392,0.1654934585094452,-0.05260229110717773,1.26082181930542
0.8298521041870117,0.18219596147537231,-0.1322976052761078,0.2362788021564484,0.6912475228309631,0.16788871586322784,-0.047245144844055176,1.37721049785614
0.6708444952964783,0.1636391580104828,-0.13905771076679227,0.285001277923584,0.6890829801559448,0.1714005172252655,-0.039242088794708245,1.5046275854110716
0.7389293909072877,0.159666508436203,-0.11318042874336243,0.21471962332725525,0.6876498460769653,0.17278200387954712,-0.034211039543151855,1.5502551794052124
0.777210533618927,0.1615166813135147,-0.10888472199440002,0.20812320709228516,0.6858697533607483,0.17359420657157895,-0.02714824676513672,1.582602620124817
0.7356275320053101,0.14729908108711243,-0.10047602653503417,0.1932966113090515,0.6842067241668701,0.17357075214385986,-0.018787086009979248,1.6000036001205444
0.8231489658355712,0.18213170766830444,-0.0954376459121704,0.18313312530517575,0.68278568983078,0.1730077564716339,-0.009673953056335447,1.6047859191894531
0.8105605244636535,0.16765740513801575,-0.0813603550195694,0.17662519216537476,0.6823632717132568,0.17248979210853577,-0.005124449729919434,1.6020154953002927
0.7583860158920288,0.1448516845703125,-0.08111155033111571,0.17774643003940582,0.6822675466537476,0.17033405601978302,0.010202407836914062,1.6119879484176636
0.7942901253700256,0.13255563378334043,-0.07102790474891663,0.14917325973510742,0.682867169380188,0.1695144772529602,0.01522982120513916,1.6366362571716309
1.1508319377899168,0.22749780118465424,-0.05458110570907593,0.15717864036560059,0.6871391534805298,0.1666124314069748,0.03023207187652588,1.7529718875885008
0.9669729471206664,0.13349315524101257,-0.03562995418906212,0.1433778405189514,0.6893892884254456,0.1655912846326828,0.03596985340118408,1.8065161705017088
0.8517220616340637,0.071255162358284,-0.014227498322725296,0.12460076808929443,0.6989080309867859,0.16117878258228302,0.05443155765533447,2.0290398597717285
0.8128231763839722,0.04788944497704506,-0.00950540043413639,0.08286808431148529,0.7022369503974915,0.159607857465744,0.05937278270721436,2.107219219207764
0.9123718738555907,0.022826749831438065,-0.002175392583012581,0.03779125213623047,0.7081230878829956,0.15698595345020294,0.0674440860748291,2.2485742568969727
1.0731104612350464,0.11658072471618652,-0.006988169625401497,0.04505851864814758,0.7157843708992004,0.15330862998962402,0.07640135288238525,2.438969135284424
1.0519882440567017,0.06536509841680527,-0.01508813351392746,0.01882787048816681,0.7244983315467833,0.1480930745601654,0.08746206760406494,2.66699767112732
0.8685068488121032,0.0781460329890251,0.028838377445936203,0.11967510730028152,0.7277792096138,0.14581921696662903,0.09166276454925536,2.7410855293273926
1.0628176927566528,0.11473095417022704,0.04096315428614616,0.07128958404064177,0.7379798889160156,0.13733194768428802,0.10581183433532713,2.942534923553467
0.976069450378418,0.10916712135076521,0.08433236181735992,0.06787174940109253,0.7411102056503296,0.13438433408737183,0.11006391048431396,2.990454196929932
0.9444916248321533,0.05879347771406174,0.08367366343736649,0.06331533193588257,0.7462630867958068,0.12904681265354156,0.11688494682312012,3.056516408920288
0.9300407171249389,0.009220842272043228,0.117094486951828,-0.015037018805742264,0.7526186108589171,0.12216837704181673,0.12307476997375488,3.114105463027954
0.8951335549354553,0.0035042222589254375,0.12871435284614563,-0.028701394796371456,0.7601357698440551,0.11248853057622908,0.12259531021118164,-3.1333913803100586
0.7570955753326416,0.013262836262583733,0.1144447475671768,0.010677190497517584,0.7651762366294861,0.10449107736349104,0.1174095869064331,-3.122963190078736
0.798759937286377,0.05150938779115677,0.1010320782661438,0.08197692781686784,0.7708161473274232,0.09523124992847441,0.10937142372131348,-3.118879079818725
0.8075689077377318,0.04618710651993752,0.08138620108366013,0.0765434131026268,0.7751558423042297,0.08780470490455627,0.10271143913269042,-3.1216466426849365
0.7880053520202637,0.06179867684841156,0.06651467829942703,0.13563108444213867,0.7782703638076782,0.08268478512763977,0.09798526763916016,-3.122934103012085
0.8280133008956909,0.0666893869638443,0.06529232859611511,0.1585635542869568,0.7831945419311523,0.0749780684709549,0.0892568826675415,-3.0896456241607666
0.858364462852478,0.08196794986724852,0.06227443367242813,0.18605875968933103,0.7904596924781798,0.06056380271911621,0.06480050086975098,-2.971862554550171
0.9119355678558348,0.09115905314683914,0.022845868021249768,0.14531140029430387,0.7952916026115417,0.04908838868141174,0.0413048267364502,-2.851968288421631
0.9888634085655212,0.08945292979478835,-0.05179615318775177,0.11782389134168623,0.7983616590499878,0.04136760160326958,0.025194764137268063,-2.767786264419556
1.1090269088745115,0.09528698772192,-0.0879061073064804,0.06952760368585587,0.8032559156417847,0.029458206146955487,0.0018522739410400393,-2.6370503902435303
0.8389430642127991,0.06197028607130051,-0.057713046669960015,0.0958237648010254,0.8094898462295533,0.01552159246057272,-0.023914694786071777,-2.473743200302124
0.7248704433441162,0.01979893073439598,-0.09784169495105743,0.047652319073677056,0.8168513178825377,0.0011713994899764657,-0.047332942485809326,-2.301243305206299
1.0676410198211668,0.06941252946853638,-0.12677256762981415,0.09254854172468184,0.8299492597579955,-0.020763572305440903,-0.07709777355194092,-2.0462207794189453
0.9942896366119384,0.05924227833747864,-0.1418612003326416,0.06471388041973114,0.8349733352661133,-0.02840436063706875,-0.08574265241622925,-1.9704761505126955
0.9209176301956176,0.050236359238624566,-0.14218935370445251,-0.012560193426907063,0.8444674611091613,-0.04211084544658661,-0.09946835041046143,-1.8463822603225708
0.8335217237472534,0.03564321994781494,-0.1566311866044998,-0.022864729166030884,0.8576533198356627,-0.059819679707288735,-0.1145065426826477,-1.7207164764404297
0.7746098041534423,0.04872209206223488,-0.16522352397441864,0.019566107541322708,0.8700888752937315,-0.075222909450531,-0.12530630826950073,-1.6413533687591553
0.9012086391448975,0.02517259120941162,-0.19838252663612363,0.0006541609764099121,0.8827468156814574,-0.08998809009790419,-0.1338738203048706,-1.5876054763793943
1.0197921991348267,-0.0004879338666796684,-0.21469996869564056,-0.016653211787343025,0.9009072184562685,-0.10999809205532073,-0.1411864161491394,-1.5406804084777832
0.9960341453552246,-0.003580033779144287,-0.1946489214897156,-0.01381867378950119,0.9117385745048523,-0.12252752482891081,-0.14285039901733398,-1.5285532474517822
1.0236234664916992,-0.023806728422641758,-0.19192004203796384,-0.027841266244649887,0.9166607856750488,-0.12850680947303772,-0.14300429821014404,-1.52588152885437
0.9649641513824464,-0.02561786212027073,-0.19070658087730408,-0.02748240157961845,0.925064742565155,-0.13989576697349548,-0.14215946197509763,-1.5292967557907104
0.876819908618927,-0.011302080005407332,-0.17089039087295532,-0.03369976207613945,0.9314993619918824,-0.1505005657672882,-0.14026468992233276,-1.538901448249817
0.8345266580581666,-0.016548164188861847,-0.18783161044120789,-0.033072032034397125,0.9356054067611694,-0.16073545813560483,-0.13767385482788083,-1.5216420888900757
0.8824707269668579,-0.018732151016592976,-0.1781865358352661,-0.039166204631328576,0.9367855191230773,-0.17506520450115204,-0.13087594509124756,-1.4112920761108398
0.8940579295158385,-0.04368807375431061,-0.17182019352912903,-0.06224622577428818,0.9356545209884644,-0.1806829273700714,-0.12691867351531982,-1.3417571783065796
0.9106141328811644,-0.02986596897244453,-0.16072392463684082,-0.04605986550450325,0.9328611493110656,-0.18826705217361447,-0.120588481426239,-1.2226761579513548
1.1061329841613767,-0.08182370662689209,-0.1242249235510826,-0.05644589290022849,0.928096294403076,-0.19789232313632965,-0.11176002025604248,-1.0477267503738403
1.150946855545044,-0.06395881623029709,-0.13228426873683927,-0.04547553882002831,0.9209100604057312,-0.20966582000255585,-0.10041725635528564,-0.791846513748169
1.0970774888992307,-0.054449331015348434,-0.1342170536518097,-0.04178837686777114,0.9185601472854614,-0.2132563292980194,-0.09689170122146606,-0.7047147750854492
0.950997233390808,-0.03496621921658516,-0.156418576836586,-0.05485177412629128,0.9143789410591123,-0.2188979387283325,-0.09018212556838989,-0.5563107132911682
1.152184247970581,-0.07088570296764374,-0.15548422932624817,-0.0586160272359848,0.9098318815231324,-0.2240529954433441,-0.08152037858963011,-0.39786314964294434
0.849676489830017,-0.05492924526333809,-0.14384308457374573,-0.08660188317298889,0.903100311756134,-0.22890615463256836,-0.06597739458084105,-0.18904080986976624
0.9240167140960691,-0.0752125233411789,-0.1421295404434204,-0.09549202024936675,0.9012356996536256,-0.22951848804950717,-0.061232686042785645,-0.13647371530532837
0.7750649452209472,-0.06282774358987808,-0.12246786803007124,-0.10651183128356932,0.8979482650756837,-0.2298719137907028,-0.05318421125411987,-0.06603211909532547
0.804160475730896,-0.0754193663597107,-0.12786108255386353,-0.12633946537971497,0.8942812085151672,-0.22953462600708008,-0.04467332363128662,-0.007301114033907653
0.8253565430641174,-0.06988050043582916,-0.1104406863451004,-0.1368262767791748,0.8901103138923645,-0.2285096645355225,-0.0358540415763855,0.030013928189873692
0.7670451998710632,-0.08105896413326262,-0.08616332709789276,-0.15564408898353577,0.8829666376113892,-0.22582516074180603,-0.020787358283996586,0.051604013890028
0.8404518365859985,-0.08038306981325148,-0.08365017920732498,-0.11902938783168791,0.8803907632827759,-0.22472527623176572,-0.015225231647491457,0.05217216908931732
0.7794633507728576,-0.07143071293830872,-0.0670481026172638,-0.12883976101875305,0.8726224899291992,-0.22184503078460693,0.0011256933212280271,0.04151871427893639
0.7571328282356262,-0.0680088922381401,-0.05893496051430702,-0.14918601512908936,0.867363452911377,-0.22027325630187988,0.012398838996887209,0.030555635690689087
0.8158904314041138,-0.06510329991579056,-0.05009232833981513,-0.13102969527244568,0.8606193661689758,-0.2190387547016144,0.027080655097961422,0.06072456389665604
0.9719146490097044,-0.08725069463253021,-0.03932388499379159,-0.14649081230163574,0.8575776815414429,-0.21871504187583923,0.0339435338973999,0.09251421689987183
0.958943247795105,-0.060412827879190445,-0.015276744961738586,-0.11921409517526627,0.8495470285415649,-0.21779417991638184,0.05334782600402832,0.227298766374588
1.1258419752120972,-0.09796613454818723,-0.024644669145345688,-0.06986378133296967,0.8467395901679992,-0.2175072878599167,0.06029796600341797,0.2900843620300293
1.0311673879623413,-0.07139479368925095,0.009711137041449545,-0.08235529810190202,0.8416646718978883,-0.21682333946228027,0.07378077507019043,0.4346137046813965
1.0854054689407349,-0.045771554112434394,0.038171164691448205,0.004680849611759186,0.8369938135147095,-0.21593353152275083,0.0864468812942505,0.5922877788543701
1.324896454811096,-0.02871318534016609,0.06399519741535187,0.028646469116210938,0.8330996632575988,-0.214761346578598,0.09781968593597411,0.7541081309318542
1.1947963237762451,-0.13837528228759763,0.1191967874765396,-0.07669448107481001,0.8294229507446289,-0.21325460076332087,0.10891413688659668,0.9456470608711242
1.1401408910751343,-0.1118512898683548,0.11133466660976409,-0.05133192241191864,0.8262701034545897,-0.21113744378089905,0.11810708045959473,1.1099380254745483
1.0193803310394287,-0.0751335173845291,0.1246252954006195,-0.0556505098938942,0.8227510452270509,-0.2073029577732086,0.12678444385528564,1.2600178718566895
1.0024943351745603,-0.05316229909658432,0.11729474365711212,-0.03937686234712601,0.8198440670967102,-0.20300468802452087,0.13394629955291748,1.3711618185043335
0.8478667140007019,-0.06485888361930847,0.1231175661087036,-0.036038968712091446,0.8164187669754028,-0.1969042122364044,0.14177799224853516,1.471308708190918
0.9017057418823241,-0.0535501055419445,0.1348283886909485,-0.050539612770080566,0.8129161596298218,-0.19000175595283508,0.14914584159851074,1.5458697080612183
0.9570513367652893,-0.056643929332494736,0.14854533970355988,-0.10142498463392256,0.8097499608993529,-0.1838242709636688,0.15505659580230713,1.5923949480056763
1.1180148124694824,-0.024055836722254757,0.20049066841602323,-0.0890447273850441,0.8042587041854857,-0.17179615795612335,0.1645880937576294,1.6269831657409668
1.0303460359573364,0.012058203108608723,0.24665728211402893,-0.08139237016439436,0.8025664091110228,-0.16736085712909698,0.16748976707458496,1.631405472755432
0.8724832534790038,0.023683976382017132,0.10217499732971191,-0.09391488134860992,0.7983423471450805,-0.153440922498703,0.17597854137420654,1.627162218093872
1.019425630569458,0.030505672097206116,0.1298382729291916,-0.10994046926498412,0.7973098754882812,-0.1485327184200287,0.17873024940490723,1.6208758354187012
0.9990384578704834,0.04552329704165459,0.12677167356014252,-0.10000442713499068,0.7955797910690308,-0.13881365954875946,0.18489909172058103,1.611962080001831
0.9105754494667053,0.03406234085559845,0.1086115539073944,-0.11555972695350646,0.7945750951766967,-0.12928876280784607,0.19157814979553223,1.6441695690155027
1.0128273963928223,0.024240240454673767,0.10147836804389952,-0.1122261881828308,0.79546058177948,-0.11259584128856658,0.1996105909347534,1.7769176959991455
1.036355972290039,0.03145334869623184,0.07431647181510925,-0.09762464463710785,0.7969914078712462,-0.1030239313840866,0.2019376754760742,1.8810989856719968
1.2186663150787351,0.0026364559307694435,0.027979150414466854,-0.1593187302350998,0.7983137369155883,-0.09740568697452544,0.20271849632263184,1.9501031637191768
1.3893091678619385,-0.02429443225264549,0.01094851829111576,-0.15525949001312256,0.8024961352348327,-0.08009357750415802,0.20414257049560544,2.177671670913696
1.385777235031128,-0.02051359415054321,0.022734124213457108,-0.11628789454698563,0.8041868209838867,-0.07413258403539658,0.20453941822052,2.2594709396362305
1.1623172760009763,0.007622612640261649,0.06200104579329491,-0.1068524494767189,0.8090850710868835,-0.05687016248703002,0.20516550540924072,2.5149524211883545
1.4908154010772705,0.01847796700894833,-0.008830068632960318,-0.060920089483261115,0.8117439150810242,-0.04543650895357132,0.2037460803985596,2.6757423877716064
1.4486095905303955,0.015692688524723053,-0.0056340754963457584,-0.07482671737670897,0.8129454851150512,-0.03954129666090012,0.20240664482116696,2.7504208087921143
1.4671721458435059,0.057195723056793206,0.0005726004019379616,-0.052935782819986336,0.8158608675003051,-0.02367664873600006,0.19725775718688965,2.923713445663452
1.4280089139938354,0.04866163060069084,0.010669835843145847,-0.06983727961778641,0.8170050382614135,-0.01656448282301426,0.19437825679779047,2.9856057167053223
1.0866448879241943,0.06835676729679108,0.04455230012536049,-0.006310025230050087,0.8189466595649718,-0.005802988540381193,0.18943011760711667,3.0685274600982666
1.3026714324951172,0.054142262786626816,0.036922521889209754,-0.005111297592520714,0.8225491642951965,0.008899074047803879,0.1803847551345825,-3.141420125961304
1.1952199935913084,0.034367635846138,0.06615962833166121,0.01829830557107925,0.8255594968795776,0.01821614801883697,0.17179036140441895,-3.11865496635437
1.214329719543457,0.019589224830269814,0.0803280770778656,-0.010508539155125616,0.8289777636528014,0.02739046141505241,0.16130125522613523,-3.1072072982788086
1.124179482460022,0.010731874033808708,0.08033902943134308,0.0040202662348747245,0.8309558033943176,0.03197062760591507,0.15573430061340332,-3.105733871459961
0.8761617541313171,-0.030490593984723088,0.0831301212310791,-0.021838176995515823,0.8372194170951843,0.04581408575177193,0.14008235931396484,-3.116626977920532
0.8094578385353088,-0.040891069918870926,0.07530513405799866,-0.0208156481385231,0.8394791483879089,0.05040959641337395,0.13546371459960935,-3.120001554489136
0.7742998600006102,-0.02373671531677246,0.06853621453046799,-0.019012928009033203,0.8467170000076294,0.06457450240850449,0.12343025207519533,-3.069831609725952
0.7783926129341124,0.008927132934331894,0.06404592096805573,0.0014623999595642088,0.8492938280105591,0.06927455961704254,0.11916518211364746,-3.0317089557647705
0.8040964603424072,0.026357021182775497,0.05147257447242737,0.005788598209619521,0.8571141362190247,0.08335827291011809,0.10528111457824708,-2.8675429821014404
0.8945563435554504,0.048456814140081406,0.027227059006690976,0.018589906394481655,0.8598153591156006,0.08806576579809187,0.10047900676727294,-2.795776128768921
1.1004979610443115,0.08768589049577713,-0.0018035057000815868,0.03703167289495468,0.8675013780593872,0.10141022503376008,0.08699786663055421,-2.5624725818634038
1.1700937747955322,0.09140270203351974,-0.004884523805230856,0.044408075511455536,0.8706377744674682,0.10662241280078888,0.08154904842376709,-2.4553415775299072
0.9375064969062803,0.0008055949583649635,-1.888209953904152e-05,-0.016503145918250084,0.8747652769088745,0.11360253393650054,0.07371354103088379,-2.3029799461364746
1.2652260065078735,0.17488983273506165,-0.010375276207923887,0.08412309736013411,0.8795528411865233,0.12066350132226944,0.06308865547180176,-2.135350465774536
1.0313633680343628,0.09416165202856064,-0.025783579796552655,0.04948358237743378,0.8847197294235228,0.12571491301059723,0.05065405368804932,-1.983282446861267
1.24165678024292,0.22638075053691864,-0.052645310759544366,0.10490559041500092,0.8901609182357789,0.12942239642143247,0.03693997859954833,-1.8477940559387207
1.0008738040924072,0.14019915461540222,-0.06450773030519485,0.1292402148246765,0.8990103602409362,0.1326051950454712,0.01582181453704834,-1.6907740831375122
1.062956929206848,0.18527202308177948,-0.0704943984746933,0.12468291819095612,0.9020026922225952,0.1331651508808136,0.009230375289916992,-1.6544902324676511
1.005604267120361,0.17327871918678284,-0.08316284418106078,0.08856214582920073,0.9126731753349304,0.1340043991804123,-0.01064932346343994,-1.5682133436203003
0.9077513217926024,0.13656747341156003,-0.08385367691516876,0.06225905939936638,0.9198796153068542,0.13307461142539978,-0.022021949291229248,-1.5447860956192017
0.8881416916847229,0.1193358451128006,-0.09880851209163664,0.04517924785614014,0.9299317598342896,0.12977132201194763,-0.035359084606170654,-1.5331796407699585
0.8304759263992308,0.11335603892803192,-0.10449764877557755,0.06865315884351729,0.9353990554809569,0.1273513287305832,-0.04122030735015869,-1.5375750064849851
0.8905727267265319,0.14155034720897675,-0.13979193568229675,0.11827000975608824,0.9423425793647766,0.12360057979822157,-0.047628045082092285,-1.5487328767776487
1.072113037109375,0.16112440824508667,-0.1383347064256668,0.09284749627113342,0.946515679359436,0.12097568809986115,-0.05096900463104248,-1.5559719800949097
0.808534264564514,0.11347622424364089,-0.12440763413906096,0.12241893261671066,0.952572822570801,0.11684735119342804,-0.05527991056442261,-1.5300302505493164
0.9069545269012451,0.13063865900039673,-0.12755227088928223,0.10155392438173294,0.9593998193740845,0.11080755293369292,-0.056546688079833984,-1.4138976335525513
0.8347681760787965,0.11236486583948135,-0.1404588520526886,0.11775249987840652,0.9612549543380736,0.10911069065332411,-0.0555998682975769,-1.36199951171875
0.9101557731628418,0.1249985098838806,-0.15111875534057617,0.09731502830982208,0.9657577276229857,0.1045241504907608,-0.05050581693649292,-1.1510103940963743
1.0826992988586424,0.1275166422128677,-0.14015419781208038,0.08609646558761597,0.9669882655143736,0.10318660736083984,-0.048482596874237054,-1.0731054544448853
0.868434488773346,0.1044963002204895,-0.11021264642477036,0.10478125512599944,0.9694253206253053,0.10061844438314436,-0.04414033889770508,-0.9050824046134948
0.9098035097122192,0.11531153321266174,-0.09793747961521149,0.1207720935344696,0.9721344709396361,0.09831885248422623,-0.04007929563522338,-0.7338019609451294
1.0526113510131836,0.11987713724374773,-0.1091332733631134,0.11113928258419035,0.975225567817688,0.09634450823068617,-0.036661505699157715,-0.56228506565094
0.9501962065696716,0.10570891201496124,-0.10199542343616484,0.11537569761276244,0.9781416058540344,0.09519459307193757,-0.034275710582733154,-0.42123016715049744
0.8903824090957642,0.09315638244152068,-0.08628706634044646,0.10693229734897612,0.9821902513504028,0.09454984217882156,-0.03223198652267456,-0.26413950324058527
0.7949383258819581,0.08409307897090912,-0.102661095559597,0.12676510214805603,0.9877843856811523,0.0951976329088211,-0.031411051750183105,-0.1100909635424614
0.802544116973877,0.09305429458618163,-0.11560871452093124,0.12633001804351807,0.9894254803657533,0.09566283226013184,-0.03160649538040161,-0.07425280660390854
0.7340379953384398,0.08917310833930969,-0.11046121269464491,0.13957524299621582,0.9920496940612794,0.09679869562387465,-0.0317540168762207,-0.016399137675762177
0.7956555485725402,0.08861179649829865,-0.09840759634971617,0.1521897315979004,0.9941835403442384,0.09849923104047777,-0.02834874391555786,0.030163977295160294
0.8541848063468933,0.0815422087907791,-0.07365421950817107,0.10658667236566544,0.9944284558296205,0.09894758462905885,-0.025083541870117188,0.039119381457567215
0.724501073360443,0.06865574419498444,-0.08075837790966035,0.1056874394416809,0.9942861795425416,0.09909967333078384,-0.01857364177703857,0.04551757127046585
0.7840402722358703,0.09772163629531859,-0.0729706883430481,0.1285315454006195,0.9928911328315735,0.09785629808902739,-0.004898548126220703,0.04140711203217506
0.8185890913009644,0.11088207364082336,-0.061980083584785454,0.10660265386104584,0.9916364550590515,0.09569669514894483,0.00419783592224121,0.04396127909421921
0.9799274206161501,0.15333926677703855,-0.07955348491668701,0.06657743453979492,0.990197777748108,0.09194041788578032,0.01244509220123291,0.09455931931734084
0.9361294507980346,0.12870576977729797,-0.05924520269036293,0.07492483407258987,0.9893656969070433,0.08899357169866563,0.016272783279418945,0.13349449634552
0.980153441429138,0.11498700827360152,-0.0739985704421997,0.0719967782497406,0.9869047999382019,0.0767129436135292,0.02604079246520996,0.29923442006111145
1.1426324844360352,0.14977124333381653,-0.07292772084474564,0.0613422729074955,0.9852041006088256,0.06581087410449982,0.031673431396484375,0.4458857774734497
1.085904598236084,0.12293678522109984,-0.07074711471796036,0.053110677748918526,0.9844013452529907,0.059624940156936646,0.03438007831573486,0.5234887599945068
1.275294542312622,0.18447135388851163,-0.07130929082632065,0.08528897911310197,0.9817110896110535,0.03831949830055237,0.04268336296081543,0.8000813126564026
1.3221151828765867,0.17559367418289185,-0.0628587156534195,0.08794957399368286,0.9811299443244934,0.03159424290060997,0.04486489295959473,0.8849099278450013
1.1276655197143555,0.12231256067752838,-0.061739012598991394,0.048206910490989685,0.9805162549018861,0.01939003355801105,0.04718589782714844,1.0312800407409668
1.3298060894012451,0.1468239426612854,-0.05979609861969948,0.07165393978357315,0.9809194803237917,-0.0014072833582758904,0.047370195388793945,1.2495532035827637
1.260430097579956,0.11498357355594636,-0.0647464320063591,0.03911752998828888,0.9819669723510742,-0.01524754613637924,0.045433878898620605,1.366624355316162
1.0896157026290891,0.07302832603454588,-0.0620475560426712,0.03573932126164436,0.98269522190094,-0.021938255056738853,0.04404473304748535,1.4121211767196655
1.0255063772201538,0.06548717617988585,-0.060543421655893326,0.05697527900338173,0.9840078353881838,-0.035055167973041534,0.04072380065917969,1.493493676185608
1.08035409450531,0.06703939288854599,-0.06618238985538483,0.04404444620013237,0.9856795072555541,-0.05384718254208565,0.03448843955993652,1.565186619758606
0.9322928786277771,0.031182527542114254,-0.05016915872693062,0.016558583825826645,0.9865561723709105,-0.06557558476924896,0.02888822555541992,1.5866981744766235
1.0396602153778076,0.035503122955560684,-0.06782688945531845,-0.0010596467182040215,0.9873716235160829,-0.07660825550556183,0.022086620330810543,1.5982130765914917
0.9908750057220459,0.027490491047501564,-0.06771095842123032,-0.022368758916854855,0.9876335859298706,-0.08297730237245558,0.01754152774810791,1.6005715131759644
0.984768271446228,0.019901495426893238,-0.06863301992416382,-0.00904837064445019,0.9879120588302611,-0.09285493940114976,0.01005244255065918,1.597139835357666
0.9753847122192384,-0.0014165155589580536,-0.08852171897888182,-0.0024703964591026306,0.9876688718795776,-0.1064002513885498,-0.0009527206420898435,1.5956465005874632
0.9659780859947203,0.00153371412307024,-0.0887812077999115,0.007414409890770912,0.9875502586364746,-0.11063513904809952,-0.004837334156036377,1.6121882200241089
1.1031843423843384,-0.025223005563020703,-0.10669955611228941,0.019409852102398872,0.987426459789276,-0.1173778772354126,-0.012686908245086668,1.66669499874115
0.8357396721839904,-0.014466987922787666,-0.1062123253941536,-0.008099582046270369,0.987886607646942,-0.1272563934326172,-0.02818089723587036,1.8260259628295896
1.0387204885482788,-0.04273451864719391,-0.11956760287284852,-0.02490080147981644,0.9886233210563661,-0.13088484108448029,-0.034614384174346924,1.9083778858184812
1.2463945150375366,-0.04634392261505127,-0.14344172179698944,-0.027591552585363388,0.9900908470153807,-0.13590717315673828,-0.0445023775100708,2.0577113628387447
1.452706217765808,-0.07673960924148558,-0.11509117484092712,-0.028511973097920414,0.9920560121536256,-0.13960011303424835,-0.05237913131713867,2.1969237327575684
1.4225311279296875,-0.08283668756484985,-0.1149587035179138,-0.024285871535539627,0.9966119527816771,-0.1450408101081848,-0.06709706783294678,2.460129499435425
1.4810734987258911,-0.07543504238128662,-0.1177019104361534,-0.019397610798478127,0.9980104565620422,-0.14630889892578125,-0.07212674617767334,2.5428206920623775
1.305450439453125,-0.03601064905524254,-0.1833124607801437,-0.03941475600004196,1.0006892681121826,-0.148127481341362,-0.0817786455154419,2.674094915390014
1.1199448108673096,-0.0187557153403759,-0.16199995577335355,-0.07823345065116881,1.0056846141815183,-0.1498885303735733,-0.102449893951416,2.8802778720855713
0.843794047832489,0.03750030696392059,-0.14545878767967224,-0.012720418162643908,1.007228136062622,-0.15030397474765775,-0.1089995503425598,2.931190013885498
0.8847815990447998,-0.022685397416353226,-0.13536998629570007,-0.08894249051809312,1.0094822645187376,-0.1505397856235504,-0.11865270137786864,2.99492859840393
0.952670693397522,-0.02800696343183517,-0.16233888268470764,-0.10546058416366576,1.012433648109436,-0.15059569478034973,-0.13091623783111572,3.0634799003601074
0.9948287010192872,-0.027212800458073616,-0.19460120797157288,-0.10705135762691496,1.015020728111267,-0.1499725580215454,-0.14277160167694092,3.1079530715942383
0.9837912321090697,-0.05183950066566467,-0.16803225874900815,-0.06166268140077591,1.017234206199646,-0.1478727161884308,-0.1539684534072876,3.1374919414520264
0.8877809047698975,-0.058413933962583535,-0.16312019526958463,-0.012757756747305391,1.0195786952972412,-0.1422506868839264,-0.1691075563430786,-3.1288762092590328
0.8494004011154176,-0.04561915248632431,-0.18734286725521088,-0.032370276749134064,1.020715594291687,-0.13690589368343353,-0.1777750253677368,-3.1293628215789795
0.9599281549453736,-0.062130846083164215,-0.16451482474803925,-0.02109430357813835,1.0212949514389038,-0.13111340999603271,-0.18452244997024536,-3.133186101913452
0.7339898943901062,-0.030275113880634308,-0.15743981301784515,-0.026283588260412216,1.021458625793457,-0.1265023648738861,-0.18895781040191648,-3.127538681030273
0.7637466788291931,-0.02878909930586815,-0.19161133468151087,-0.00596641143783927,1.0217474699020384,-0.11312407255172728,-0.19857120513916013,-3.0415825843811035
0.9201593399047853,-0.0392923466861248,-0.1923070251941681,-0.019604869186878204,1.0220415592193604,-0.10760901123285292,-0.2015474438667297,-2.9949958324432373
1.057248830795288,-0.03285650163888931,-0.13799183070659635,-0.02549664489924908,1.0228402614593504,-0.09549762308597565,-0.20718777179718015,-2.8832991123199463
1.0003161430358887,-0.055101998150348656,-0.13616624474525452,-0.018480191007256508,1.0238475799560547,-0.08191524446010588,-0.2123887538909912,-2.7489013671875
1.1414852142333984,-0.049948789179325104,-0.104563869535923,-0.005019056610763073,1.0248091220855713,-0.06787864863872528,-0.21666693687438965,-2.6003448963165283
0.9426473379135133,-0.0401822105050087,-0.1767013967037201,0.025328651070594788,1.0256434679031372,-0.05427876859903336,-0.21991956233978271,-2.4358935356140137
1.0940898656845093,-0.028984418138861656,-0.1997091919183731,-0.028164032846689224,1.0264053344726562,-0.041687555611133575,-0.22219544649124143,-2.2655510902404785
1.2880946397781372,-0.046801645308732986,-0.16470250487327576,-0.10854358226060867,1.0269558429718015,-0.030811423435807228,-0.22317081689834595,-2.11615252494812
1.253291368484497,0.0560363307595253,-0.19241178035736084,-0.02392148971557617,1.0287765264511108,-0.01111883670091629,-0.2248061299324036,-1.8533442020416255
1.1172736883163452,0.05047053098678589,-0.21790930628776553,-0.017119139432907104,1.0295511484146118,-0.006013645790517329,-0.2253932356834412,-1.792769193649292
1.1816053390502927,0.06842366605997086,-0.21225693821907043,-0.006959163583815098,1.0331981182098389,0.009344102814793585,-0.22748422622680664,-1.6508610248565672
1.2525675296783447,0.05360118672251701,-0.18333004415035248,-0.021754091605544087,1.0350266695022583,0.014469385147094727,-0.2278535962104797,-1.616249680519104
1.2422473430633545,0.06252698600292206,-0.1587260663509369,-0.016426976770162582,1.0388190746307373,0.023875167593359947,-0.22737801074981687,-1.5717277526855469
1.2049150466918943,0.07826319336891174,-0.2078061401844025,-0.019373236224055287,1.0471603870391843,0.04237077385187149,-0.22235190868377683,-1.5265706777572632
1.1661648750305176,0.13438783586025238,-0.18849839270114896,-0.007288822904229165,1.0535649061203003,0.05632736533880234,-0.216805100440979,-1.514140248298645
1.2188639640808103,0.12678220868110657,-0.16713353991508484,-0.01440410129725933,1.0568456649780271,0.06371941417455673,-0.21365272998809812,-1.5127429962158203
1.4093143939971924,0.17950674891471863,-0.21366064250469208,0.01090589351952076,1.0633760690689087,0.07902260124683379,-0.20696520805358887,-1.5118380784988403
1.39945650100708,0.18979039788246155,-0.21105778217315677,0.029820885509252548,1.0718874931335447,0.10259784758090972,-0.19668900966644287,-1.4930348396301267
1.2174078226089475,0.18742902576923368,-0.20374056696891785,0.06415974348783493,1.0741490125656128,0.110257551074028,-0.19313687086105344,-1.4626046419143677
1.1673579216003416,0.17069070041179657,-0.20045389235019684,0.09707394242286682,1.0775011777877808,0.12602528929710388,-0.18510454893112183,-1.3793585300445557
1.3937199115753172,0.18265849351882932,-0.1937274634838104,0.048777297139167786,1.0790281295776367,0.15137921273708344,-0.17048585414886475,-1.1735048294067383
1.2086166143417358,0.1789928376674652,-0.180762380361557,0.09208634495735168,1.077983260154724,0.16439320147037506,-0.1626869440078735,-1.0393285751342771
1.0229898691177368,0.16151171922683716,-0.2000713646411896,0.11116628348827362,1.0767438411712646,0.17181774973869324,-0.1583188772201538,-0.9592158198356627
1.340336799621582,0.17514677345752716,-0.15832532942295074,0.011723725125193596,1.0723803043365479,0.1889292150735855,-0.14829766750335693,-0.7429059147834778
1.1364712715148924,0.19675347208976743,-0.1712896227836609,0.089194156229496,1.0695420503616333,0.19697149097919464,-0.14330291748046875,-0.6352226734161377
1.143121600151062,0.19690072536468503,-0.16370055079460144,0.0803920701146126,1.061558961868286,0.2152062952518463,-0.12917709350585935,-0.3902617394924164
1.335533857345581,0.2115236818790436,-0.10624349862337112,0.02327687479555607,1.0587477684020996,0.22088623046875,-0.12383955717086792,-0.3152003884315491
1.1521265506744385,0.22334083914756772,-0.14706741273403168,0.1002308502793312,1.0512244701385498,0.23578874766826627,-0.1085461378097534,-0.160056471824646
0.9410306215286256,0.1803643703460693,-0.188559353351593,0.175599068403244,1.0453765392303467,0.24747684597969052,-0.09618490934371948,-0.07448847591876982
0.9480682015419006,0.2245685309171677,-0.214199498295784,0.2460560202598572,1.0422366857528687,0.2537531852722168,-0.08960402011871338,-0.04136775434017181
1.0695765018463135,0.25207990407943726,-0.196377158164978,0.21312315762043,1.0381312370300293,0.2621499300003052,-0.0803515315055847,-0.006387050729244947
0.9744694232940672,0.22520345449447632,-0.16621285676956177,0.2399457395076752,1.0338228940963743,0.27108106017112726,-0.06848955154418945,0.018440958112478256
0.8064063191413878,0.18965008854866028,-0.15271812677383423,0.27251535654068,1.0286154747009275,0.28238850831985474,-0.04858410358428955,0.0327330119907856
0.9776369929313661,0.22903659939765927,-0.12053023278713226,0.21677570044994357,1.0265957117080688,0.28710371255874634,-0.038632988929748535,0.03266223892569542
1.0973200798034668,0.2905825972557068,-0.11282260715961456,0.19861966371536252,1.0237220525741575,0.29379087686538696,-0.02232104539871216,0.028602585196495056
0.809583842754364,0.18875807523727417,-0.09461358934640883,0.20969027280807492,1.0212626457214355,0.2994789481163025,-0.006763637065887451,0.016341373324394226
1.184861421585083,0.3093893527984619,-0.08864961564540863,0.1845847815275192,1.0194075107574463,0.3038295805454254,0.007372260093688963,0.03889596462249756
1.1960408687591553,0.3741329312324524,-0.05907367914915085,0.26753851771354675,1.0179014205932615,0.3063996434211731,0.021255135536193848,0.10280589014291765
0.9158579707145691,0.19773298501968384,-0.03279723599553108,0.2557174861431122,1.0168765783309937,0.3069400191307068,0.03396761417388916,0.1889277398586273
0.9211015105247496,0.1869942992925644,-0.015346823260188103,0.20899881422519684,1.0157318115234375,0.30475419759750366,0.057722926139831536,0.40969160199165344
0.955972135066986,0.27084094285964966,-0.019060268998146057,0.1670871376991272,1.015763521194458,0.30177363753318787,0.07373690605163574,0.586917519569397
0.9221115708351136,0.26639920473098755,-0.001056533306837082,0.15355300903320312,1.0161046981811523,0.30035024881362915,0.08059465885162354,0.6738554835319519
0.9500703811645507,0.2097065895795822,0.03962022066116333,0.09468760341405869,1.0170652866363523,0.2964225113391876,0.09799885749816895,0.8917400836944579
1.0334347486495972,0.18502643704414368,0.03608974814414977,0.1304035186767578,1.0180739164352417,0.29412442445755005,0.10714852809906004,0.997335970401764
1.0590529441833496,0.15579374134540555,0.05528023093938828,0.06443920731544495,1.0212266445159912,0.28778499364852905,0.13042235374450684,1.2226457595825195
1.07869291305542,0.12085244059562684,0.09578535705804826,0.12336602061986925,1.0232417583465576,0.2830297350883484,0.1457977294921875,1.3428559303283691
0.9862823486328125,0.08234146982431412,0.14415940642356873,0.14514780044555664,1.02434241771698,0.280565083026886,0.15295720100402832,1.3958445787429807
1.1006276607513428,0.12391917407512663,0.1791061758995056,0.06253709644079208,1.0267257690429688,0.27596697211265564,0.16631412506103516,1.479180932044983
0.9524191021919249,0.07926174998283386,0.07871899008750916,0.08904033899307251,1.0289404392242432,0.2713729739189148,0.17691099643707275,1.534624457359314
1.1682137250900269,0.11452295631170271,0.10839517414569853,0.11226284503936768,1.032843232154846,0.2621588110923767,0.1808187961578369,1.5749989748001099
1.1398632526397705,0.08748574554920195,0.09831260144710541,0.08945818990468979,1.034401297569275,0.25778317451477045,0.17854547500610352,1.5823578834533691
1.0217745304107666,0.07571832090616226,0.1044427752494812,0.16318929195404053,1.0393898487091064,0.24167843163013455,0.16423988342285156,1.5916197299957275
1.0512588024139404,0.062037430703639984,0.09354085475206377,0.09094905853271484,1.041389226913452,0.23514585196971893,0.15798163414001465,1.5928490161895752
0.9852796792984008,0.07281208038330078,0.08283306658267975,0.05823217704892159,1.0455977916717527,0.22057414054870603,0.14484882354736328,1.5911293029785156
0.9790053963661194,0.10161435604095458,0.06108265370130538,0.05968835577368736,1.053267478942871,0.19577714800834653,0.12371563911437988,1.6351512670516968
0.9426263570785521,0.08914070576429367,0.02381885051727295,0.05821862816810608,1.0591442584991455,0.1755090206861496,0.10303044319152832,1.7139431238174438
0.9346652030944824,0.0486358180642128,0.008584156632423401,0.029944721609354016,1.0660375356674194,0.15229392051696777,0.075811505317688,1.8269693851470947
0.9850494861602784,0.08394540846347807,-0.0202505923807621,0.05655631422996521,1.069552659988403,0.13965721428394315,0.060218214988708496,1.8901655673980713
1.1388487815856931,0.1581827700138092,-0.06718303263187408,0.08504702150821684,1.077986478805542,0.11230726540088652,0.02726578712463379,2.036621570587158
1.1108806133270264,0.14865714311599731,-0.09947694838047028,0.06336601078510284,1.0917022228240967,0.07230351865291595,-0.018754124641418457,2.258411407470703
1.216602087020874,0.15243937075138092,-0.10673116147518157,0.07334744930267334,1.1015797853469849,0.04646981507539749,-0.046208977699279785,2.410272598266601
1.3523274660110471,0.1297864317893982,-0.11484352499246596,0.0186864510178566,1.1077985763549805,0.031932540237903595,-0.06079256534576416,2.494366645812988
1.4962093830108643,0.09556154906749725,-0.08637768030166627,-0.0308830626308918,1.1304314136505127,-0.01506318524479866,-0.10030281543731688,2.7340378761291504
1.336189866065979,0.08098918944597244,-0.15479962527751923,-0.0069474540650844565,1.1446770429611206,-0.043575823307037354,-0.11979877948760986,2.8442013263702393
1.1857236623764038,0.09597444534301756,-0.1199292242527008,0.019620599225163456,1.1514079570770264,-0.05763871222734451,-0.12832367420196533,2.8866329193115234
1.3400757312774658,0.0634145587682724,-0.10936994105577467,0.0005996525287628174,1.1703722476959229,-0.09756217896938325,-0.14799439907073975,2.9890549182891846
1.3104851245880127,0.03357470780611038,-0.11141838133335112,-0.010967198759317398,1.1819519996643066,-0.123199924826622,-0.15633356571197507,3.0427255630493164
1.2462869882583618,0.010705957189202309,-0.1538245975971222,-0.01940250769257545,1.1874430179595947,-0.13563454151153564,-0.1592317819595337,3.0682218074798584
1.0602376461029053,0.010808233171701431,-0.16657841205596924,-0.013874204829335213,1.1962987184524536,-0.15726728737354279,-0.16177213191986084,3.1007328033447266
1.1009520292282104,-0.02077171206474304,-0.18133246898651123,-0.022956013679504395,1.2051048278808592,-0.18117308616638184,-0.161765456199646,3.132153272628784
1.0025187730789185,-0.021023914217948917,-0.1763153225183487,-0.036531362682580955,1.2162418365478516,-0.2181106507778168,-0.15868699550628662,-3.12125301361084
1.1751834154129028,-0.05797003209590912,-0.1440299153327942,-0.043570127338171005,1.2187983989715576,-0.2289071083068848,-0.1578776240348816,-3.1139631271362305
1.0579314231872559,-0.08475790917873383,-0.16966460645198822,-0.0752020552754402,1.2241312265396118,-0.256079375743866,-0.15616559982299805,-3.0784242153167725
1.0840206146240234,-0.07988720387220383,-0.1404615044593811,-0.049750734120607376,1.2254027128219604,-0.26509445905685425,-0.1552196741104126,-3.047896862030029
1.0671356916427612,-0.06949307024478912,-0.15694090723991394,-0.061550486832857125,1.2286045551300049,-0.2877972722053528,-0.1486226916313171,-2.899616241455078
1.0168772935867307,-0.07358783483505249,-0.1478011459112167,-0.07339657843112946,1.230636954307556,-0.29939088225364685,-0.14186382293701172,-2.758101940155029
1.2165532112121582,-0.09841470420360564,-0.12030652165412901,-0.06193282455205917,1.2322285175323486,-0.30906626582145685,-0.13427323102951047,-2.6005959510803223
1.1994714736938477,-0.12552481889724731,-0.1398027539253235,-0.06888458132743835,1.2332276105880735,-0.31430429220199585,-0.12956684827804563,-2.494685649871826
1.3240123987197876,-0.14901530742645264,-0.12878099083900452,-0.06519321352243423,1.2354376316070557,-0.32538241147994995,-0.11877518892288208,-2.2265994548797607
1.1795761585235596,-0.1436987668275833,-0.14674142003059387,-0.08865900337696075,1.236703872680664,-0.33188343048095703,-0.1105804443359375,-2.0559957027435303
1.141165018081665,-0.11115183681249619,-0.15738680958747864,-0.07938531041145325,1.2372329235076904,-0.3350113332271576,-0.10584819316864012,-1.9753917455673216
1.1491031646728516,-0.12938688695430756,-0.1719537079334259,-0.08291787654161453,1.2385255098342896,-0.34070688486099243,-0.0951162576675415,-1.8361796140670776
1.1125138998031616,-0.12559162080287933,-0.1636678576469421,-0.09466493129730225,1.240047574043274,-0.34603387117385864,-0.08389234542846678,-1.723690152168274
1.2413818836212158,-0.1515589952468872,-0.174958199262619,-0.09543074667453763,1.2413097620010376,-0.3504542410373688,-0.07419759035110474,-1.6534384489059448
1.19916570186615,-0.13534098863601685,-0.12990406155586243,-0.09975173324346542,1.2427705526351929,-0.35491061210632324,-0.06334096193313599,-1.5972341299057007
1.2983808517456055,-0.13753867149353027,-0.10820350050926208,-0.056070730090141296,1.2439122200012207,-0.3602983057498932,-0.044271111488342285,-1.5486330986022947
1.4049329757690427,-0.2729023396968841,-0.10287123918533324,-0.11283352226018904,1.2439030408859253,-0.36143419146537775,-0.030295968055725098,-1.5439158678054807
1.3104772567749023,-0.2976412773132324,-0.10109411180019379,-0.17778459191322327,1.2431827783584595,-0.3611448407173157,-0.017287731170654297,-1.5465463399887085
1.304337739944458,-0.2188953310251236,-0.08466342091560364,-0.15149256587028503,1.2409918308258057,-0.3590444326400757,-0.0010237693786621092,-1.5554351806640625
1.2930985689163208,-0.2184990346431732,-0.03230735659599304,-0.10981210321187972,1.2397243976593015,-0.357642263174057,0.005981087684631348,-1.5602744817733765
1.1613134145736694,-0.1854500323534012,-0.022040175274014473,-0.09952187538146973,1.234747052192688,-0.35254743695259094,0.024975061416625977,-1.5592025518417358
0.9997928142547609,-0.14329369366168976,-0.0012152499984949827,-0.08396154642105103,1.2318098545074463,-0.34970036149024963,0.03415226936340332,-1.5317420959472656
1.032750129699707,-0.14727692306041715,-0.0035639542620629072,-0.14383485913276672,1.225986123085022,-0.34347355365753174,0.050018548965454095,-1.4517970085144043
1.2129437923431396,-0.1835278272628784,0.03957393392920494,-0.10135596990585329,1.218868613243103,-0.33557552099227905,0.06721937656402588,-1.3381372690200803
1.0121067762374876,-0.14239193499088287,0.04951612278819084,-0.10924168676137924,1.2111440896987915,-0.32689815759658813,0.08462405204772949,-1.20174241065979
0.907408595085144,-0.10564903169870377,0.01569519191980362,-0.09969703853130339,1.1981170177459717,-0.3131641745567322,0.10974621772766112,-0.9685330390930176
0.9906612634658812,-0.07640795409679411,0.024037104099988937,-0.10008224844932556,1.1879351139068604,-0.3029383718967438,0.12703776359558103,-0.7796626687049866
1.106012225151062,0.04606572166085243,0.056979283690452576,0.059111431241035454,1.1833442449569702,-0.29841089248657227,0.13441526889801023,-0.6954075694084167
0.977299153804779,-0.05611832812428474,0.047237463295459754,-0.09306063503026962,1.169809341430664,-0.28384271264076233,0.15482759475708008,-0.4535156488418579
0.9897305369377136,-0.04331719875335693,0.049001917243003845,-0.046207740902900696,1.1654958724975584,-0.27849602699279785,0.1610267162322998,-0.38237500190734863
1.039868712425232,0.010579781606793404,0.04659107327461243,-0.014454502612352371,1.1545722484588623,-0.2623674273490906,0.1763360500335693,-0.21518686413764956
1.018286108970642,0.028423283249139782,0.057645395398139954,-0.06608205288648605,1.147306442260742,-0.24983520805835724,0.18636870384216309,-0.12007220834493636
0.9504773616790771,-0.018409414216876026,0.08725202083587646,-0.02122874930500984,1.1406959295272827,-0.23671033978462216,0.19586253166198728,-0.049901679158210754
1.0238806009292603,-0.04498834162950516,0.0925796329975128,-0.020590275526046753,1.1345033645629883,-0.2227472960948944,0.20478379726409912,-0.003606453770771623
1.2309472560882568,-0.10011272877454756,0.08441908657550812,-0.047239288687705994,1.1315646171569824,-0.21521505713462827,0.20928895473480225,0.013872204348444939
1.3249313831329343,-0.0889226570725441,0.07844717800617218,-0.04829141497612,1.125962495803833,-0.19900211691856384,0.21853327751159668,0.034363020211458206
1.2957706451416016,-0.06521458923816681,0.07959234714508057,-0.04795733839273453,1.1176326274871826,-0.17055511474609375,0.2349088191986084,0.04455035179853439
1.2260942459106443,-0.00310625322163105,0.0887872502207756,-0.058226443827152245,1.115185499191284,-0.16157200932502747,0.23989176750183103,0.043820887804031365
1.1749523878097534,0.006611404940485953,0.09778480231761932,-0.060994818806648254,1.108880877494812,-0.13698795437812805,0.25229966640472407,0.04751849174499512
1.0708917379379272,0.007062474265694617,0.10215288400650024,-0.065994493663311,1.1039646863937376,-0.11781109869480132,0.260431170463562,0.1114964559674263
1.316352605819702,-0.02704509906470776,0.037831541150808334,-0.1111944019794464,1.101866602897644,-0.10921011120080948,0.26329278945922846,0.15525661408901215
1.0659114122390747,0.0027629416435956955,0.08868854492902756,-0.08797991275787354,1.0983970165252683,-0.09448264539241791,0.2668493986129761,0.24870042502880096
1.471575617790222,-0.011103074066340923,0.004976688884198666,-0.09923824667930604,1.09403920173645,-0.07570092380046844,0.26900529861450195,0.397142231464386
1.491461396217346,-0.004212823696434498,-0.004328832030296326,-0.07798746228218079,1.090761661529541,-0.06146810576319695,0.26950716972351074,0.528374195098877
1.5198898315429688,0.025941066443920132,-0.016758641228079796,-0.05385922268033028,1.0852413177490234,-0.03782095015048981,0.2694666385650635,0.7759742736816406
1.5046154260635376,0.015335065312683582,-0.011265409179031847,-0.0655912384390831,1.0808151960372925,-0.02038605883717537,0.26793229579925537,0.9659540057182312
1.4705443382263184,0.04331947490572929,0.001232230570167303,-0.0595424622297287,1.0786874294281004,-0.012289120815694332,0.26641345024108887,1.0468418598175049
1.3564958572387695,0.05419852212071418,0.02929670363664627,-0.04216793179512024,1.0721802711486816,0.01269174925982952,0.25945127010345453,1.2654341459274292
1.5708032846450803,0.014015422202646732,-0.015046888031065464,-0.06314711272716522,1.0683505535125732,0.02731787227094173,0.25425279140472407,1.3654197454452515
1.275294542312622,0.08217331022024153,0.0515892468392849,-0.0189736969769001,1.0634454488754272,0.04563580453395844,0.2469242811203003,1.4702717065811155
1.340831995010376,0.09813711047172545,0.04924016818404198,-0.01635146513581276,1.0619868040084839,0.05143395811319351,0.24455809593200684,1.498042583465576
1.29980731010437,0.07032366842031479,0.06632028520107269,-0.01974891498684883,1.0583075284957884,0.06627736985683441,0.2384744882583618,1.548949122428894
1.1903281211853027,0.056240636855363846,0.08642305433750153,-0.01223988365381956,1.0551245212554932,0.08198340237140654,0.23035657405853271,1.5819426774978635
1.1034686565399168,0.02446293458342552,0.0845317393541336,-0.03692340105772018,1.0537923574447632,0.0934383347630501,0.22268950939178464,1.5947346687316895
1.070728778839111,0.007358325645327568,0.06723851710557938,-0.03416350483894348,1.0535800457000732,0.105710431933403,0.2126648426055908,1.595449924468994
1.0966124534606931,0.023288968950510025,0.058847449719905846,-0.03923780098557472,1.054977297782898,0.1183440089225769,0.20014154911041257,1.5896410942077637
0.9365227222442627,0.022577103227376934,0.0717354416847229,-0.021868143230676648,1.0578809976577759,0.12838533520698547,0.1886351108551025,1.5801633596420288
0.9704362154006958,0.041471470147371285,0.06434217840433121,0.009521830826997759,1.0623492002487183,0.1370583176612854,0.17660069465637207,1.606980800628662
0.95883047580719,0.04008850455284119,0.04192139208316802,0.04492960870265961,1.0716387033462524,0.14801426231861115,0.15480494499206543,1.7231085300445557
0.9601537585258483,0.04132123291492462,0.058290183544158936,0.037643134593963616,1.0784528255462646,0.15347011387348175,0.14073312282562256,1.8231117725372317
0.9337273836135864,0.08147893100976944,0.07117129862308502,0.07361498475074768,1.0828120708465576,0.1560947299003601,0.132798433303833,1.8914577960968015
1.0105073451995847,0.048450421541929245,0.0640811175107956,0.014900512993335724,1.0934031009674072,0.16136364638805387,0.1154487133026123,2.060077667236328
1.180748462677002,0.07867217063903809,0.05991125851869583,0.007824674248695374,1.1034883260726929,0.16579656302928925,0.10091996192932128,2.225290060043335
1.1651828289031982,0.16797876358032227,0.013106608763337135,0.05780347064137458,1.1127612590789795,0.16957435011863708,0.08868026733398436,2.378840684890747
1.3298970460891724,0.2054724991321564,0.02951475605368614,0.08386841416358948,1.1235597133636475,0.17344173789024353,0.07438135147094727,2.5499305725097656
1.2642037868499756,0.20335352420806885,0.01665976643562317,0.10177989304065704,1.1418524980545044,0.1772553026676178,0.05017352104187012,2.794471025466919
1.1114876270294187,0.0658031553030014,0.17144538462162015,0.13579080998897552,1.1474268436431885,0.17795172333717346,0.04244279861450195,2.858014106750488
1.2226134538650513,0.18464840948581693,0.01992671936750412,0.15678748488426208,1.1585533618927,0.17879693210124967,0.027199506759643555,2.964279890060425
1.1967790126800537,0.1917052716016769,0.11776864528656004,0.1908637136220932,1.174911379814148,0.17834335565567017,0.00556790828704834,3.0809142589569087
1.1248334646224976,0.18388904631137848,-0.042803268879652016,0.1322237253189087,1.1853581666946411,0.17657777667045593,-0.007533192634582519,3.1337907314300537
1.0126254558563232,0.1608489602804184,-0.1010240614414215,0.13728180527687073,1.1904296875,0.17492853105068207,-0.013638675212860107,-3.133225440979004
1.0917717218399048,0.1833408325910568,-0.12625904381275177,0.14499714970588684,1.204819917678833,0.16676065325737,-0.030070900917053223,-3.106442928314209
1.1131852865219116,0.15020722150802612,-0.11322289705276488,0.13129308819770813,1.2092726230621336,0.1631934344768524,-0.03504800796508789,-3.1033527851104736
1.1529680490493774,0.12895439565181732,-0.11334119737148284,0.10081656277179718,1.2226006984710691,0.14965204894542694,-0.04898500442504882,-3.111936092376709
1.2349286079406738,0.15607744455337524,-0.07887060940265654,0.1337393969297409,1.226325750350952,0.1451740860939026,-0.05269777774810791,-3.11443543434143
1.2003390789031982,0.16581234335899353,-0.13203483819961548,0.13227581977844238,1.2325246334075928,0.13697339594364166,-0.05860543251037598,-3.0981152057647705
1.3133970499038696,0.15129992365837097,-0.13037279248237607,-0.020860923454165455,1.239821434020996,0.12824322283267975,-0.06338673830032349,-3.037955045700073
1.4061393737792969,0.17551325261592865,-0.12278163433074953,-0.0055266693234443665,1.247741460800171,0.12055934965610504,-0.06566488742828369,-2.939467906951904
1.3293476104736328,0.1808786392211914,-0.1252799928188324,0.018716394901275635,1.2614500522613523,0.10988688468933104,-0.06530076265335083,-2.7248797416687007
1.4869887828826904,0.12854787707328796,-0.07996629923582077,-0.03991430252790451,1.265859842300415,0.10710608959197998,-0.06423032283782959,-2.647643804550171
1.4435656070709229,0.12403235584497452,-0.07427772134542465,-0.022115562111139297,1.2750325202941895,0.10193286836147308,-0.061191856861114495,-2.4849979877471924
1.1923093795776367,0.15314450860023499,-0.13437648117542267,0.04466155543923377,1.2829716205596924,0.09737583249807356,-0.05824089050292969,-2.3314414024353027
1.128546118736267,0.1537438333034515,-0.13216522336006165,0.0654660016298294,1.296555757522583,0.08840762078762054,-0.052745163440704346,-2.0500345230102535
1.1122137308120728,0.15242548286914823,-0.12923923134803772,0.06982654333114624,1.3004660606384275,0.08546724170446397,-0.051351189613342285,-1.9711173772811887
1.3516749143600464,0.16480432450771332,-0.08093300461769104,0.011044424027204512,1.3070757389068604,0.08007653802633284,-0.04949265718460083,-1.847577691078186
1.3580613136291504,0.15224410593509674,-0.08576839417219163,0.002288145944476128,1.3139591217041016,0.07360071688890457,-0.048276126384735114,-1.7317045927047727
1.2576344013214111,0.15970736742019653,-0.1077677607536316,0.06751012802124023,1.3243690729141235,0.063380166888237,-0.04741603136062622,-1.595220923423767
1.2834995985031128,0.16114836931228635,-0.10830677300691605,0.05381255596876144,1.3272546529769895,0.06045518070459366,-0.04688692092895508,-1.56606125831604
1.2384123802185059,0.14454758167266843,-0.09989363700151443,0.04949615895748138,1.3322023153305051,0.05575552582740784,-0.044398665428161614,-1.5302164554595947
0.9893122911453248,0.11001206189393996,-0.1306355446577072,0.07726013660430908,1.337990641593933,0.05085092782974243,-0.037900149822235114,-1.5065765380859375
1.3002735376358032,0.13621927797794342,-0.07639256119728088,0.03250447288155556,1.342054843902588,0.04765896871685982,-0.030536293983459473,-1.5048463344573975
1.1457505226135252,0.14193667471408844,-0.10456755012273788,0.09049325436353683,1.3463402986526487,0.04415792599320412,-0.01935291290283203,-1.515355110168457
1.1182730197906494,0.13425685465335843,-0.10684214532375336,0.06440545618534088,1.3502033948898315,0.040740370750427246,-0.00517195463180542,-1.5333977937698364
1.2116252183914185,0.15089726448059082,-0.10659850388765336,0.07221613079309462,1.3510725498199463,0.039550069719552994,-9.757280349731443e-05,-1.525770664215088
1.1400492191314695,0.13935276865959167,-0.10910245031118392,0.06607885658740997,1.3517860174179075,0.03648041933774948,0.011065602302551268,-1.4687520265579224
1.3471906185150146,0.16429254412651062,-0.06102331727743149,0.04927084594964981,1.3510355949401855,0.03236815333366394,0.02065110206604004,-1.3779423236846924
1.2460864782333374,0.17328929901123047,-0.07796802371740341,0.0936141237616539,1.3480825424194336,0.024820808321237564,0.032604336738586426,-1.2031905651092527
1.486878752708435,0.06195714697241783,-0.02414088323712349,-0.032128773629665375,1.3466429710388184,0.021439895033836365,0.03660678863525391,-1.1255617141723633
1.405790328979492,0.13578876852989197,-0.0786127895116806,0.04980352520942688,1.3410446643829343,0.009610586799681185,0.04812216758728027,-0.8669350743293761
1.27858567237854,0.1166190281510353,-0.07746142148971556,0.04192616045475006,1.3392711877822876,0.005812844261527061,0.05093896389007568,-0.7809391617774963
1.2840436697006223,0.1350868046283722,-0.07883524894714355,0.04770593345165253,1.336057424545288,-0.00224533723667264,0.054982781410217285,-0.6141799688339232
1.4272437095642088,0.03801040351390839,-0.02760993503034115,-0.0433482751250267,1.3339065313339231,-0.0100497268140316,0.05600893497467041,-0.47255790233612066
1.399253726005554,0.13514482975006104,-0.0781996250152588,0.07087989151477814,1.3322970867156982,-0.019393991678953167,0.054781436920166016,-0.33049777150154114
1.3662359714508057,0.09355904906988145,-0.0815785303711891,0.02452700585126877,1.330690622329712,-0.03377213329076767,0.049366235733032234,-0.15241146087646484
1.4010971784591675,0.1135696992278099,-0.04335115849971771,0.03554071485996246,1.3301317691802979,-0.04190986976027489,0.04527091979980469,-0.07294613122940062
1.2305889129638672,0.08539193868637086,-0.06673409044742584,0.009497661143541336,1.329795479774475,-0.04835985600948334,0.041115522384643555,-0.028236864134669304
1.2504717111587524,0.008685028180480003,-0.038406550884246826,-0.050172284245491035,1.3294317722320557,-0.056204307824373245,0.03309202194213867,0.008839307352900505
1.027925968170166,0.0494680218398571,-0.03950541093945503,0.003326218575239181,1.3294392824172971,-0.059570234268903725,0.02845823764801025,0.01951311714947224
1.1333701610565183,0.028958553448319435,-0.06827382743358612,-0.008498629555106163,1.329329252243042,-0.06639827787876129,0.018063068389892575,0.02978091686964035
1.1338058710098267,-0.0030835121870040894,-0.056475311517715454,0.02276308834552765,1.3292504549026487,-0.07251625508069992,0.00870215892791748,0.03260975703597069
1.1880857944488523,-0.0047278134152293205,-0.013619959354400635,0.064284548163414,1.328324317932129,-0.08373382687568665,-0.006431400775909424,0.02913912385702133
0.8846526145935057,0.001274065114557743,-0.07298614084720612,-0.023871053010225296,1.3278745412826538,-0.08726766705513,-0.010932147502899168,0.03861054033041
1.282209873199463,-0.050038766115903854,-0.015592318959534168,0.03262784332036972,1.32595694065094,-0.09831804037094115,-0.02602845430374145,0.13747267425060272
1.047215223312378,-0.019156998023390766,-0.0934121087193489,0.016992371529340744,1.3252646923065183,-0.10194580256938934,-0.03177195787429809,0.18763788044452667
1.1528326272964475,-0.0450330227613449,-0.11421534419059752,-0.05461379885673522,1.3238136768341064,-0.10906404256820677,-0.04414701461791992,0.31116488575935364
0.8830342292785645,-0.025544745847582817,-0.10991327464580536,-0.021599702537059784,1.3223465681076048,-0.11600218713283537,-0.05699598789215088,0.46248912811279297
1.3246357440948486,-0.06749556958675385,-0.07706193625926971,0.0008958256803452968,1.3205344676971436,-0.1227290853857994,-0.06990993022918701,0.6236051917076111
1.23251473903656,-0.05403580889105797,-0.14318424463272095,0.007827145047485827,1.3188024759292603,-0.1291189342737198,-0.08283960819244383,0.7966313958168029
1.3091354370117188,-0.015258497558534144,-0.07547194510698318,-0.05483360961079597,1.3164079189300537,-0.13694040477275848,-0.10255348682403564,1.04865562915802
1.4313571453094482,-0.01648300141096115,-0.16525979340076447,-0.04811697825789452,1.3145840167999268,-0.1396399438381195,-0.11450958251953124,1.1812325716018677
1.3766610622406004,-0.005850198678672314,-0.15521034598350525,-0.028792351484298703,1.3124972581863403,-0.1412393748760223,-0.13056933879852295,1.326655030250549
1.5713388919830322,-0.003656294196844101,-0.07641513645648956,-0.01784808188676834,1.3099193572998047,-0.1415453851222992,-0.14522534608840942,1.43236243724823
1.4833786487579343,-0.02402371354401112,-0.1254487782716751,-0.009001344442367554,1.3066902160644531,-0.1410370171070099,-0.1594521403312683,1.516537070274353
1.420400857925415,-0.0012044142931699753,-0.1400835812091827,-0.016468793153762817,1.3048982620239256,-0.14062383770942688,-0.16613358259201047,1.5488168001174927
1.3503022193908691,-0.0013869209215044975,-0.15736566483974457,-0.00620648730546236,1.3006536960601807,-0.1396559774875641,-0.17912280559539795,1.5963088274002075
1.3810791969299316,-0.028334252536296844,-0.17938849329948425,-0.02747798338532448,1.2955929040908811,-0.13750228285789487,-0.1917634010314941,1.6225674152374268
1.580010175704956,-0.04664628952741623,-0.15559566020965576,-0.02114393562078476,1.2904179096221924,-0.13411036133766174,-0.203840434551239,1.6309911012649536
1.3532770872116089,-0.011536692269146442,-0.21137212216854093,-0.02989683672785759,1.2825543880462646,-0.12707193195819855,-0.2201150059700012,1.6228513717651367
1.0980732440948486,-0.0035205148160457607,-0.23196977376937863,-0.01223665103316307,1.2800278663635252,-0.12446943670511244,-0.22468602657318115,1.616931676864624
1.4606877565383911,0.007886877283453941,-0.19716742634773252,-0.017477974295616146,1.2731778621673584,-0.11586258560419083,-0.23606026172637937,1.621948003768921
1.3830912113189695,0.0036630332469940186,-0.21522532403469083,-0.02766603976488113,1.271257400512695,-0.11276070028543472,-0.23929035663604736,1.6470087766647339
1.3817505836486816,-0.0007898434996604918,-0.2141447216272354,-0.03520164266228676,1.2680214643478391,-0.1021791696548462,-0.24690037965774536,1.7576731443405151
1.3243372440338135,0.007366986945271491,-0.1852959096431732,-0.02453060820698738,1.2669274806976318,-0.0922936275601387,-0.25233328342437744,1.8907457590103147
1.3947418928146362,0.034330815076828,-0.19687053561210632,-0.021303191781044006,1.266929507255554,-0.08623988926410675,-0.25536733865737915,1.9789559841156004
1.4751690626144407,0.013557941652834415,-0.16610749065876007,-0.024618025869131088,1.267706274986267,-0.07306349277496339,-0.2614269256591797,2.164607286453247
1.4684525728225708,-0.024517880752682682,-0.0881582200527191,-0.03840816020965576,1.268423318862915,-0.06490757316350937,-0.26539123058319086,2.284858226776123
1.432369828224182,-0.02726559340953827,-0.16232985258102417,-0.05229655280709267,1.2696453332901,-0.04909981042146683,-0.27266132831573486,2.514004707336426
1.3090859651565552,0.030837314203381535,-0.16875970363616943,-0.029924258589744568,1.2706295251846311,-0.03449248522520065,-0.27754873037338257,2.696915864944458
1.3421249389648435,0.03215662389993668,-0.15186423063278198,-0.0355275496840477,1.270997166633606,-0.02742813155055046,-0.27928608655929565,2.770337581634521
1.315150499343872,0.052528966218233115,-0.17654885351657867,-0.02471901476383209,1.272191047668457,-0.005073342472314835,-0.2826474905014038,2.962865829467773
1.2352503538131712,0.04428362846374512,-0.18415287137031555,-0.03462698683142662,1.2724645137786863,0.002648063935339451,-0.28298854827880854,3.0110709667205806
1.256193161010742,0.060522958636283875,-0.16764551401138303,-0.017815355211496353,1.272489309310913,0.016230884939432144,-0.28293782472610474,3.077557325363159
1.311103343963623,0.08318184316158295,-0.1662372350692749,-0.04228052124381065,1.2709583044052124,0.041986942291259766,-0.279436469078064,-3.128504753112793
1.3656646013259888,0.07638873159885406,-0.14707839488983154,-0.044987723231315606,1.27022647857666,0.05058511346578599,-0.27720892429351807,-3.1134469509124756
1.2815117835998535,0.1307498663663864,-0.18131862580776212,-0.004083063453435898,1.267740488052368,0.0761682391166687,-0.26778578758239746,-3.100849866867065
1.4122438430786133,0.1701376736164093,-0.20666584372520447,0.0008322317153215408,1.2655551433563232,0.10367653518915176,-0.2556297183036804,-3.1059670448303223
1.463069438934326,0.13070447742938995,-0.188558965921402,-0.007102599367499352,1.2648528814315796,0.1178298369050026,-0.24892520904541013,-3.1071710586547847
1.1356525421142578,0.11808018386363985,-0.22670531272888184,0.02961477823555469,1.2652084827423096,0.14117683470249176,-0.23588550090789795,-3.0313174724578857
1.1666438579559326,0.16766563057899475,-0.23271045088768005,0.10587003082036972,1.265923261642456,0.1491277664899826,-0.23047518730163571,-2.9876506328582764
1.153915286064148,0.15427440404891968,-0.20504210889339447,0.08650999516248703,1.2680940628051756,0.16338516771793363,-0.22003090381622317,-2.8936879634857178
1.0618069171905515,0.15052554011344907,-0.16262164711952207,0.1654554307460785,1.271829843521118,0.18155451118946075,-0.2059692144393921,-2.7424802780151367
1.013956069946289,0.13534659147262573,-0.15664067864418027,0.19662827253341675,1.2760233879089355,0.1979832351207733,-0.19403535127639768,-2.5922176837921143
1.0846493244171143,0.12639728188514707,-0.15318569540977478,0.13296300172805786,1.2803335189819336,0.2136842906475067,-0.18308985233306885,-2.4290783405303955
1.1041131019592283,0.13221439719200134,-0.1541972458362579,0.11259028315544128,1.284980297088623,0.22886089980602264,-0.17245513200759888,-2.256998300552368
1.1231521368026731,0.1452956050634384,-0.17700032889842987,0.1070542186498642,1.2890594005584717,0.24190549552440643,-0.16225206851959229,-2.112907886505127
1.014129638671875,0.120241217315197,-0.07129728049039841,0.06535498052835464,1.2925996780395508,0.25296348333358765,-0.15275132656097412,-1.9967613220214844
0.948784589767456,0.17095763981342316,-0.1963811069726944,0.21465325355529785,1.3004872798919676,0.27505090832710266,-0.13090121746063232,-1.7859543561935425
1.0614796876907349,0.1719178557395935,-0.16796481609344482,0.15350458025932312,1.3052644729614256,0.2878256142139435,-0.1172916293144226,-1.6940702199935913
1.10277259349823,0.17626267671585083,-0.15710243582725525,0.1641579121351242,1.310479760169983,0.29971346259117126,-0.10381031036376952,-1.6240016222000122
1.0355540513992307,0.19961392879486084,-0.19194816052913663,0.226067453622818,1.316157817840576,0.3111698031425476,-0.08896732330322266,-1.5788935422897339
1.298357009887695,0.29559701681137085,-0.1761137843132019,0.1925113797187805,1.3193118572235107,0.3167662024497986,-0.08054322004318237,-1.560391545295715
1.299842357635498,0.28050148487091064,-0.15274706482887268,0.10710619390010832,1.3295875787734983,0.332104355096817,-0.051453471183776855,-1.5402257442474363
1.2668901681900024,0.2960337102413177,-0.12997759878635406,0.1507789045572281,1.3332548141479492,0.336851179599762,-0.04103410243988037,-1.5371965169906616
1.0182263851165771,0.22766612470149997,-0.12315823137760162,0.16687804460525513,1.3440884351730347,0.34976130723953247,-0.010653018951416016,-1.5460320711135864
1.398681879043579,0.28756529092788696,-0.05711672455072402,0.09136590361595152,1.347551941871643,0.3538343012332916,-0.0011200904846191406,-1.5535714626312256
1.2118861675262451,0.309935986995697,-0.08350095152854918,0.1496228128671646,1.3539626598358154,0.3607804179191589,0.01666438579559326,-1.534997582435608
1.2527589797973633,0.3191757202148437,-0.07533662766218185,0.14750605821609497,1.3592450618743896,0.3669405579566956,0.03420138359069824,-1.4724817276000977
1.2040088176727295,0.31928783655166626,-0.06166204065084457,0.16515269875526428,1.3646742105484009,0.374432235956192,0.06182253360748291,-1.3104228973388672
1.3121867179870603,0.34800976514816284,-0.04396101087331772,0.1452053189277649,1.3672366142272947,0.37861511111259455,0.08107888698577882,-1.1698048114776611
1.3597451448440552,0.327837347984314,-0.02481655403971672,0.12730340659618375,1.368857979774475,0.38199040293693537,0.09987854957580566,-1.0160834789276123
1.219338297843933,0.22888681292533877,-0.005182182416319847,0.05409993231296539,1.3695852756500244,0.3834354281425476,0.10887622833251952,-0.9337040185928344
1.4917293787002563,0.03406212478876114,-0.00616149976849556,-0.04041807726025581,1.371030569076538,0.3858183026313782,0.1260833740234375,-0.7652097940444945
0.9641005992889404,0.16034001111984253,0.00020896503701806068,0.06921921670436859,1.3736507892608643,0.3868158757686615,0.1514829397201538,-0.5140805244445801
0.9856447577476499,0.14710848033428192,0.0010596872307360172,-0.00014182087033987045,1.3748573064804075,0.3863898813724518,0.16010284423828125,-0.4371309280395508
1.358896255493164,-0.01987622305750847,-0.008408899419009686,-0.10181424021720886,1.377720832824707,0.38428634405136103,0.17676043510437012,-0.2838644385337829
0.9335179328918456,0.1192847192287445,0.04167070239782333,0.029400512576103207,1.3815815448760986,0.38123619556427,0.19208943843841553,-0.1525406539440155
0.8854621648788451,0.0774637907743454,0.05835604667663574,0.03367200866341591,1.386458158493042,0.3778353631496429,0.2057664394378662,-0.04765220358967781
1.3440432548522947,-0.0270855650305748,0.002798858098685741,-0.16359706223011017,1.3948454856872559,0.37082594633102417,0.2221602201461792,0.05236468091607094
0.9561859369277954,0.102371945977211,0.055724836885929115,0.034077610820531845,1.3977493047714231,0.36760479211807245,0.22356247901916504,0.06739974021911621
1.3477249145507812,-0.02195424772799015,0.005546639673411846,-0.12085218727588652,1.403547763824463,0.35845500230789185,0.2205568552017212,0.08328621834516525
1.1339256763458252,0.1362154185771942,0.03218049556016921,-0.006341041997075081,1.4081289768218994,0.348118394613266,0.21236622333526609,0.08291534334421158
0.9221289157867432,0.08543258160352707,0.05694340541958809,0.028062395751476288,1.4134948253631592,0.3314059376716614,0.19726586341857913,0.07685475051403044
0.8652521967887878,0.09445112943649295,0.050075102597475045,0.0823320746421814,1.4168230295181274,0.31615954637527466,0.1840277910232544,0.06786815077066422
1.0374879837036133,0.15725553035736084,0.02340389415621757,0.10611505806446075,1.4201457500457764,0.29484182596206665,0.16540265083312988,0.08325258642435075
1.2330198287963867,0.14783115684986115,0.005298458971083164,-0.0067860246635973445,1.423421025276184,0.2630632519721985,0.1313199996948242,0.17703863978385925
1.0469310283660889,0.08710195869207382,-0.011310568079352379,0.061349019408226006,1.4245460033416748,0.24948792159557345,0.11484670639038085,0.22549127042293549
1.169296383857727,0.16202062368392944,-0.02962736412882805,0.09016596525907516,1.427618384361267,0.2154252976179123,0.0720055103302002,0.3631264865398407
1.0498565435409544,0.13850226998329163,-0.07056637853384018,0.11556459963321684,1.43058180809021,0.18531844019889832,0.035498976707458496,0.4865041375160217
1.0211671590805051,0.1512623429298401,-0.07234277576208113,0.0957941487431526,1.4334611892700195,0.157655268907547,0.003960132598876953,0.6028028726577759
1.132806658744812,0.14535991847515106,-0.10730665177106856,0.0743890181183815,1.4388492107391355,0.1143827885389328,-0.04173821210861206,0.7928196191787719
1.491834044456482,0.17721763253211975,-0.11696362495422365,0.018932145088911057,1.4455597400665283,0.07534548640251158,-0.07871228456497192,0.9662864208221437
1.4480836391448975,0.15171277523040771,-0.09034189581871031,0.0015309713780879974,1.4529597759246826,0.04069636762142181,-0.1065009832382202,1.1137588024139404
1.5565382242202759,0.10208070278167725,-0.14376161992549896,-0.022756485268473625,1.4700666666030884,-0.02200733497738838,-0.14674603939056396,1.3399558067321775
1.3103764057159424,0.04440152272582054,-0.146590456366539,-0.04910233989357948,1.4759625196456907,-0.040194831788539886,-0.1564781069755554,1.3966790437698364
1.4468710422515867,0.011442834511399267,0.0004424741491675377,-0.024675697088241577,1.4886465072631836,-0.07478287070989607,-0.1731550097465515,1.492292046546936
1.2785799503326416,0.0061726775020360955,0.12688523530960083,0.02891687303781509,1.4999862909317017,-0.1028168573975563,-0.1850236654281616,1.55660879611969
1.1699116230010986,-0.037705179303884506,-0.10719796270132063,0.02331676334142685,1.5191128253936768,-0.1504349410533905,-0.1996210217475891,1.626858115196228
1.2379695177078247,-0.08837972581386566,-0.10628056526184082,0.023396115750074383,1.527799129486084,-0.1745716780424118,-0.20280659198760984,1.6466217041015625
1.2461998462677,-0.08127400279045105,-0.07677985727787018,0.01683182455599308,1.5350680351257324,-0.19730316102504727,-0.20314121246337888,1.6516222953796387
1.157773733139038,-0.09359419345855712,-0.1383860856294632,-0.002296922728419304,1.5384734869003296,-0.20986266434192655,-0.2022618651390076,1.6501510143280027
1.0577492713928223,-0.071589395403862,-0.1178952157497406,0.02359614707529545,1.5440239906311035,-0.23387250304222104,-0.19927775859832764,1.6405723094940183
1.0407555103302,-0.05070050060749053,-0.15663933753967285,-0.028168793767690655,1.5488765239715576,-0.2668606638908386,-0.1935763359069824,1.6367288827896118
0.9485605359077453,-0.06617899984121323,-0.1527528017759323,-0.02889817953109741,1.5504653453826904,-0.28698569536209106,-0.18861877918243408,1.682267427444458
1.3158015012741089,-0.10865117609500884,-0.07272060215473175,0.0034767533652484417,1.5512149333953855,-0.29688340425491333,-0.18508207798004153,1.7206087112426756
1.265393853187561,-0.1212019994854927,-0.0994751900434494,0.00092824874445796,1.5527268648147583,-0.31852567195892334,-0.17516052722930908,1.8399311304092407
1.4143741130828855,-0.07042738050222397,-0.05128451436758041,0.0029108645394444466,1.5539056062698364,-0.33447957038879395,-0.1659402847290039,1.9515435695648196
1.3065885305404663,-0.15639105439186096,-0.12331242859363556,-0.10983309149742126,1.5554572343826292,-0.3502359390258789,-0.15632164478302,2.081186056137085
1.4770299196243286,-0.1209224909543991,-0.11117775738239288,-0.05310408771038056,1.5590444803237915,-0.3802353739738464,-0.13821125030517578,2.367699146270752
1.341675877571106,-0.14153166115283966,-0.13545604050159454,-0.050877012312412255,1.5606073141098022,-0.3961392343044281,-0.12752962112426755,2.5385701656341553
1.4737838506698608,-0.12736526131629944,-0.12257120013237,-0.02409959957003593,1.5619516372680664,-0.4091309905052185,-0.11696469783782958,2.679614305496216
1.4127514362335205,0.019075287505984303,-0.026569191366434097,-0.037806667387485504,1.5624176263809204,-0.4161161482334137,-0.11025208234786989,2.757040739059448
1.4472042322158811,-0.02927067503333092,-0.03983928263187408,-0.04395705088973045,1.5625046491622925,-0.42939701676368713,-0.09602051973342896,2.893143653869629
1.4657106399536133,-0.07013493776321411,-0.07073807716369629,-0.029365550726652145,1.5600221157073975,-0.4489522874355316,-0.07239359617233276,3.0561206340789795
1.4144660234451292,-0.2039048969745636,-0.1167549192905426,-0.05314042419195175,1.5587137937545776,-0.45451086759567266,-0.06526851654052734,3.092716932296753
1.3842227458953855,-0.20291322469711304,-0.11709535866975784,-0.05127584934234619,1.5533986091613767,-0.47006410360336304,-0.04286098480224609,-3.1176412105560303
1.4954550266265867,-0.07120201736688614,-0.047309182584285736,-0.03901965543627738,1.5497182607650757,-0.47728967666625977,-0.02811795473098755,-3.0939579010009766
1.3444840908050537,-0.18730226159095764,-0.08020618557929993,-0.07300895452499388,1.5474870204925537,-0.48086652159690857,-0.019228339195251465,-3.08873987197876
1.4823577404022217,-0.026946697384119037,-0.03963277116417885,-0.03452342376112938,1.5425288677215576,-0.4862954020500183,-0.0006534457206726073,-3.086476802825928
1.3911354541778564,-0.1617006957530975,-0.05536014586687088,-0.07360793650150299,1.537216544151306,-0.4901326596736908,0.01812732219696045,-3.0968751907348633
1.4240822792053223,0.01161973550915718,-0.021387871354818344,-0.04345216602087021,1.5281908512115479,-0.4926377832889557,0.04670560359954833,-3.105410099029541
1.4251011610031128,0.0001658014953136444,-0.020174164324998852,-0.07357066869735716,1.5252468585968015,-0.4924019277095794,0.05522406101226807,-3.0854520797729488
1.445800542831421,0.02261853590607643,-0.026723284274339676,-0.054666832089424126,1.5204792022705078,-0.4901580810546875,0.07083916664123535,-3.0279281139373775
1.4790611267089844,-1.719873398542404e-05,-0.030003938823938366,-0.05447077751159668,1.5122909545898435,-0.4814741611480713,0.09954285621643065,-2.866987943649292
1.18928325176239,-0.1884665489196777,-0.013335167430341244,-0.09674706310033798,1.508999228477478,-0.4762213826179504,0.11170136928558348,-2.780524253845215
1.1365792751312256,-0.1667184680700302,-0.0006270711310207844,-0.06294941157102585,1.503350019454956,-0.46660828590393066,0.13088548183441162,-2.6293890476226807
1.2402803897857666,-0.0972225144505501,-0.002852425444871187,-0.05425675958395004,1.4947744607925415,-0.4505696296691895,0.1570608615875244,-2.383622646331787
1.2642531394958496,-0.05847662314772606,0.012954792939126492,-0.033267710357904434,1.4918787479400635,-0.4449898600578308,0.16523802280426023,-2.298080921173096
1.3328003883361816,-0.005697628483176231,0.0016963181551545858,-0.0010789614170789719,1.483215570449829,-0.4278810620307922,0.18698036670684812,-2.0706946849823
1.2274248600006104,-0.10640859603881836,0.015625672414898872,-0.017588980495929718,1.4770704507827759,-0.41343617439270014,0.20283901691436768,-1.923695921897888
1.3156630992889404,0.030813928693532944,0.02502917870879173,0.0240519642829895,1.4741123914718628,-0.40559521317482,0.21047401428222656,-1.857856631278992
1.2956477403640747,0.0248787235468626,0.02929073199629784,0.03014342486858368,1.4674829244613647,-0.38762816786766047,0.22644078731536865,-1.7358293533325195
1.2308062314987183,-0.048123747110366814,0.05333127081394196,0.01145956665277481,1.4597060680389404,-0.3648785948753357,0.24263358116149905,-1.631294846534729
1.3596398830413818,-0.03871002048254013,0.03968678787350655,0.0007226094603538513,1.4563792943954468,-0.3543761372566223,0.24904751777648923,-1.5968673229217527
1.286505937576294,-0.0752544105052948,0.09880900382995603,-0.013342607766389847,1.451317548751831,-0.33636707067489624,0.2590930461883545,-1.5595910549163818
1.4396674633026123,-0.052727662026882165,0.1255599707365036,0.019151292741298676,1.4470895528793335,-0.319291353225708,0.2679316997528076,-1.5403921604156494
1.2506482601165771,-0.14736676216125488,0.17986294627189636,-0.11266137659549712,1.4420918226242063,-0.29616764187812805,0.27909231185913086,-1.5329734086990356
1.3258442878723145,-0.11577096581459044,0.15381470322608948,-0.1100563108921051,1.4357831478118896,-0.26394790410995483,0.2927042245864868,-1.5375163555145264
1.309348464012146,-0.1208481714129448,0.1750053912401199,-0.07410456985235214,1.4317437410354614,-0.24229975044727323,0.30098438262939453,-1.5369853973388672
1.133989691734314,-0.05606137588620186,0.1588510125875473,-0.04120250791311264,1.4296458959579468,-0.23146431148052213,0.30487585067749023,-1.5205130577087402
1.1152503490447998,0.011961684562265871,0.17321142554283142,-0.0053043849766254425,1.4234198331832884,-0.20088815689086917,0.315088152885437,-1.4147204160690308
1.078935623168945,0.016806585714221,0.21401882171630857,0.017003934830427166,1.4177500009536743,-0.17492510378360748,0.3207908868789673,-1.2868516445159912
1.0074559450149536,0.02160625159740448,0.22243495285511017,-0.026659563183784485,1.4152348041534424,-0.16315750777721405,0.32277703285217285,-1.2186957597732544
0.8769654035568237,0.04853770136833191,-0.0037011252716183662,0.032698847353458405,1.4095996618270874,-0.1392596065998077,0.32574379444122314,-1.0719819068908691
1.1632781028747559,0.008245814591646194,0.06192748621106148,-0.04381255805492401,1.4002976417541504,-0.10345301777124404,0.32833218574523926,-0.8250479698181152
1.260528802871704,-0.03848741948604584,0.05872032418847084,-0.08888622373342514,1.397125244140625,-0.09173133969306944,0.328508734703064,-0.7423295378684996
1.3159334659576416,0.01995298638939857,0.06848926842212677,0.001288151368498802,1.3862947225570679,-0.052786935120821,0.3245605230331421,-0.47866356372833246
1.4066660404205322,-0.007335335947573186,0.018563885241746902,-0.03067583963274956,1.383175253868103,-0.040653742849826806,0.3217647075653076,-0.4026887714862824
1.3526475429534912,-0.034851182252168655,-0.01989803276956081,-0.11495965719223022,1.3752540349960327,-0.006565046962350607,0.3116101026535034,-0.22950841486454007
1.4049770832061768,-0.06313934922218323,-0.012182727456092834,-0.16393180191516876,1.3724244832992551,0.005666361190378666,0.30767834186553955,-0.17319390177726743
1.5823769569396973,-0.004613450262695551,-0.014901584014296532,-0.07414767891168593,1.3644683361053467,0.04542401060461997,0.29379940032958984,-0.04514140263199806
1.5420184135437012,0.025714103132486343,0.019100466743111607,-0.039672866463661194,1.3621984720230103,0.05717094987630844,0.28931987285614014,-0.015996653586626053
1.450592041015625,0.06203276291489601,0.04052328318357468,-0.032795947045087814,1.3568285703659055,0.08939367532730103,0.2744741439819336,0.028771447017788887
1.5667775869369507,-0.027146279811859127,-0.024367310106754303,-0.10770878195762634,1.355269193649292,0.1007230281829834,0.2682631015777588,0.03979641571640968
1.087397217750549,-0.011431671679019928,0.07522599399089813,-0.05389362946152687,1.3511011600494385,0.13615477085113523,0.24608635902404785,0.05143235996365547
1.0279754400253296,-0.00032019801437854767,0.0692659467458725,-0.0502467006444931,1.3497707843780515,0.153916597366333,0.2337521314620972,0.05060805007815361
0.9331512451171875,0.018132522702217106,0.07776270806789398,0.010363318026065826,1.3492788076400757,0.16348478198051453,0.22704935073852536,0.0490512065589428
1.0280812978744507,0.09865852445363998,0.05038449913263321,0.043617434799671166,1.3490045070648191,0.1811005026102066,0.21454083919525144,0.06426533311605453
1.0249593257904053,0.08126819878816605,0.055998366326093674,0.01849574223160744,1.3499729633331299,0.203276589512825,0.19479393959045407,0.16516655683517456
0.9221155643463135,0.08100425451993942,0.049140110611915595,0.06896450370550156,1.3519036769866943,0.2168070077896118,0.1772639751434326,0.2865184545516968
1.113389253616333,0.17117181420326233,0.027992166578769684,0.06472991406917572,1.3530561923980713,0.22184064984321597,0.1688845157623291,0.35420334339141846
1.0897740125656128,0.12805086374282837,-0.002166395541280508,0.04188385605812073,1.3554760217666624,0.22994534671306607,0.15379512310028076,0.47640460729599
1.2613093852996826,0.1560392528772354,0.0010894807055592537,0.014405563473701475,1.3589290380477903,0.23763659596443176,0.13657021522521973,0.6341663002967833
1.4681665897369385,0.04056955873966217,0.005874121561646461,-0.06676586717367172,1.3656355142593384,0.24723729491233823,0.10879230499267578,0.9086629152297971
1.2487034797668457,0.18608099222183228,-0.0225683506578207,0.06890852749347687,1.3711417913436887,0.25113481283187866,0.09020662307739258,1.0729249715805051
1.276975393295288,0.23592764139175412,-0.02592896856367588,0.10542939603328703,1.3742434978485107,0.2523102462291717,0.08026051521301268,1.150490641593933
1.2737793922424316,0.2548651695251465,-0.049173425883054726,0.10820250958204268,1.3808586597442627,0.253510057926178,0.05913329124450684,1.2897192239761353
1.345938205718994,0.2594960629940033,-0.05484456568956375,0.09155276417732239,1.3907963037490845,0.25213924050331116,0.02912425994873047,1.4423092603683472
1.3772757053375244,0.2733343839645386,-0.06790147721767426,0.11758435517549513,1.398615479469299,0.2491280138492584,0.007949352264404297,1.528018832206726
1.1460152864456177,0.23074653744697568,-0.10322681069374084,0.0948609858751297,1.4025275707244873,0.24718184769153595,-0.001957118511199951,1.5610148906707764
1.259101152420044,0.25964134931564326,-0.10125941783189772,0.1065474897623062,1.4164247512817383,0.23779127001762393,-0.030699551105499268,1.6341046094894407
1.0509535074234009,0.165378138422966,-0.11734192818403244,0.05178571492433548,1.419718623161316,0.23465809226036072,-0.03662729263305664,1.6429650783538818
1.2532031536102295,0.1979138255119324,-0.11673055589199066,0.049343302845954895,1.4287134408950803,0.22480066120624545,-0.05118942260742188,1.6560087203979492
1.1888575553894043,0.19708621501922607,-0.14216861128807068,0.06883221864700317,1.4436454772949219,0.2079894989728928,-0.06950634717941284,1.6513442993164062
1.296567678451538,0.21481019258499143,-0.15172153711318967,0.06257449835538864,1.455848217010498,0.1937180608510971,-0.08008563518524171,1.6387505531311035
1.2728559970855713,0.19033466279506683,-0.1422966718673706,0.06025328114628792,1.4615782499313354,0.1873923093080521,-0.08393180370330809,1.6482579708099363
1.4191864728927612,0.19493597745895383,-0.11990004777908324,0.05133398249745369,1.472436785697937,0.17605026066303253,-0.08811873197555542,1.6861767768859863
1.262531280517578,0.1735066920518875,-0.1499415934085846,0.03746377676725388,1.487959861755371,0.1614684760570526,-0.08808577060699463,1.7796940803527832
1.5260899066925049,0.2056598663330078,-0.15935203433036804,0.07660716772079468,1.5125868320465088,0.1419772356748581,-0.07919013500213623,1.971863269805908
1.2308125495910645,0.153299480676651,-0.16368204355239868,0.07064957916736603,1.5263559818267822,0.13278329372406003,-0.07246172428131102,2.093876838684082
1.2586238384246826,0.09643445909023285,0.07365118712186813,0.07366536557674408,1.540122866630554,0.12468034029006958,-0.06579017639160156,2.2235472202301025
1.2632957696914673,0.10328693687915802,-0.041339948773384094,0.0851285383105278,1.55537748336792,0.116555854678154,-0.05918961763381959,2.3816413879394527
1.2611358165740967,0.09528339654207228,-0.08510304987430573,0.0604083240032196,1.5644632577896118,0.11205758154392242,-0.05604362487792969,2.48074722290039
1.0848039388656616,0.06642421334981918,0.29580461978912354,0.09346597641706465,1.5851044654846191,0.10252575576305388,-0.05143964290618896,2.709273099899292
0.9923810958862304,0.10820399969816208,0.034772101789712906,0.13378967344760895,1.5972826480865479,0.09663654863834381,-0.05019819736480713,2.8425211906433105
0.99619722366333,0.07730494439601898,0.06853596121072769,0.10600651055574416,1.6068885326385498,0.09179387241601945,-0.04968547821044922,2.9401965141296382
1.0978955030441284,0.0591936931014061,0.08980070054531097,0.04758143052458763,1.6174112558364868,0.085660919547081,-0.049040794372558594,3.0367636680603027
1.2083792686462402,0.018372070044279095,0.10912218689918518,0.037192579358816154,1.6224124431610107,0.08199556171894073,-0.04853504896163941,3.080252170562744
1.3283599615097044,0.04692099988460541,0.01231925468891859,0.050999220460653305,1.6283823251724243,0.07677033543586731,-0.04661118984222412,3.127899169921875
1.2915742397308347,0.06377428770065308,-0.03377215564250946,-0.027712684124708172,1.634809136390686,0.0699174553155899,-0.04041844606399536,-3.115837335586548
1.4525952339172363,0.05823301523923874,-0.033291451632976525,-0.028320640325546265,1.6389589309692383,0.06411989033222198,-0.032662391662597656,-3.0978634357452393
1.454329252243042,0.11249682307243349,-0.02668858878314495,4.789978265762329e-05,1.6424462795257568,0.05727962777018547,-0.021773219108581543,-3.0895910263061523
1.4147210121154783,0.04481706768274307,-0.02323338948190212,-0.033485524356365204,1.6449215412139893,0.04994380474090576,-0.010099411010742188,-3.0947678089141846
1.4530800580978391,0.07761502265930174,-0.02483006566762924,-0.016711974516510963,1.6467659473419187,0.038544554263353355,0.0067207813262939444,-3.0742375850677486
1.4468350410461424,0.04435424506664276,-0.022087238729000088,-0.032410040497779846,1.6470648050308228,0.033515624701976776,0.013385772705078123,-3.035123348236084
1.3939921855926511,0.0360272079706192,-0.014025879092514513,-0.043526511639356606,1.6471900939941406,0.025429224595427517,0.022451043128967285,-2.9584169387817383
1.4428526163101196,0.034058403223752975,-0.025032714009284973,-0.04240790009498596,1.647245168685913,0.015138903632760048,0.032395362854003906,-2.8449234962463374
1.4392555952072144,0.033968087285757065,-0.025550074875354767,-0.046244796365499496,1.6472561359405515,0.003658464411273599,0.041260123252868645,-2.701904535293579
1.445107102394104,0.04470733553171158,-0.020625170320272446,-0.03130289167165756,1.6473848819732666,-0.008554535917937756,0.04887545108795167,-2.546401500701904
1.4132992029190063,0.08284837752580641,-0.07491569221019743,0.02597819454967976,1.6478745937347412,-0.021441586315631863,0.05520462989807129,-2.3801164627075195
1.3389461040496826,0.09898002445697784,-0.07914033532142638,0.03239895775914192,1.649009108543396,-0.03458312526345253,0.0596153736114502,-2.2112295627593994
1.1877083778381348,0.09408566355705261,-0.07359480857849121,0.03884757310152054,1.6538314819335935,-0.058803994208574295,0.06066250801086426,-1.956721305847168
1.349704384803772,0.07247265428304672,-0.08372139185667038,0.026894360780715942,1.655935525894165,-0.0667596235871315,0.059842824935913086,-1.8893972635269165
1.408548593521118,0.07029005140066147,-0.07031623274087906,0.025674868375062943,1.6615800857543943,-0.08278831094503401,0.056975126266479485,-1.7720370292663574
1.5366499423980713,0.044426154345273965,-0.03495195135474205,-0.03483259305357933,1.6684783697128296,-0.09863704442977904,0.05371928215026856,-1.6838217973709106
1.5160624980926511,0.03506368398666382,-0.025530913844704628,-0.04154970869421959,1.6753790378570557,-0.11181411892175674,0.0510704517364502,-1.627242088317871
1.4739141464233398,0.02938680164515972,-0.057950206100940704,-0.004834243096411228,1.6851810216903687,-0.12754330039024353,0.04600858688354492,-1.5796210765838623
1.3377442359924316,0.019889818504452705,-0.0806952863931656,0.009452302940189838,1.6973406076431274,-0.14530561864376068,0.03494870662689209,-1.5493134260177612
1.4165048599243164,-0.02744838409125805,-0.07038290798664093,-0.00766228511929512,1.7057430744171143,-0.15643680095672607,0.024289488792419437,-1.542699098587036
1.504522919654846,-0.02736128121614456,-0.03447237238287926,-0.043112754821777344,1.7096227407455444,-0.1614963412284851,0.018568515777587887,-1.5421730279922483
1.2991137504577637,-0.017255431041121483,-0.10060345381498335,0.016235141083598137,1.7167615890502927,-0.17034336924552915,0.007184147834777832,-1.543018817901611
1.4000269174575803,-0.03054044395685196,-0.09396163374185562,0.007155971135944128,1.7224229574203491,-0.1775568574666977,-0.003654658794403076,-1.546682357788086
1.498354434967041,-0.051401253789663315,-0.06079341471195221,-0.027685372158885,1.7277281284332275,-0.1864525675773621,-0.022315382957458496,-1.4545216560363767
1.336130142211914,-0.03779669106006622,-0.11592102795839308,0.0003659878857433796,1.7283525466918943,-0.18969210982322687,-0.034622013568878174,-1.3655050992965698
1.4094269275665283,-0.028024617582559586,-0.1350501179695129,-0.005681633949279785,1.7267545461654663,-0.1927274167537689,-0.05250406265258789,-1.2202463150024414
1.5321910381317139,-0.03162515535950661,-0.13435009121894836,0.005493131000548601,1.7252674102783203,-0.19362021982669833,-0.06075793504714966,-1.1465939283370972
1.5493907928466797,-0.07438769936561584,-0.08490686118602753,0.004382293671369553,1.7213265895843504,-0.19454833865165713,-0.07535392045974731,-1.0083659887313843
1.5456619262695312,-0.14090800285339355,-0.09247235208749773,-0.05600956082344055,1.7153403759002683,-0.19502368569374084,-0.09184706211090089,-0.8395618796348571
1.538073182106018,-0.13623136281967163,-0.11561474204063416,-0.06286348402500153,1.7070350646972656,-0.19482472538948056,-0.1107613444328308,-0.6391859650611876
1.3800642490386963,-0.049742847681045525,-0.18640455603599548,-0.11045695096254347,1.6988525390625,-0.19307002425193784,-0.12909889221191406,-0.4719164967536926
1.3421874046325684,-0.061937451362609856,-0.15453842282295227,-0.04900839552283287,1.6860917806625366,-0.18821223080158236,-0.15852004289627075,-0.25445571541786194
1.1768398284912107,-0.055939510464668274,-0.11709415912628172,0.014089176431298256,1.6817226409912107,-0.1862608343362808,-0.16816747188568115,-0.19193124771118164
1.2376868724822998,-0.08797353506088255,-0.09186046570539473,-0.006491716019809246,1.674444556236267,-0.18297810852527616,-0.1844889521598816,-0.10177897661924362
1.271562099456787,-0.10427157580852509,-0.1037607118487358,0.010102586820721626,1.664879560470581,-0.1784399300813675,-0.20369940996170044,-0.01429602224379778
1.1333651542663574,-0.08092787861824036,-0.1697583049535751,0.006743012461811304,1.6561334133148191,-0.17448775470256803,-0.21923607587814328,0.03360901027917862
1.0909299850463867,-0.005998754408210516,-0.05991953611373901,0.06345219165086746,1.642319917678833,-0.1659221202135086,-0.24124556779861447,0.0668128952383995
1.1520431041717527,-0.051270302385091775,-0.214561864733696,-0.02413121610879898,1.6327842473983765,-0.15850791335105896,-0.25478827953338623,0.0675700455904007
1.268396258354187,-0.07636332511901854,-0.15549501776695251,-0.01286032609641552,1.6281297206878662,-0.15435859560966492,-0.2611346244812012,0.06448189169168472
1.3366113901138303,-0.014541834592819212,0.0591399222612381,0.034526944160461426,1.6198648214340208,-0.14656153321266174,-0.2711549997329712,0.05500432848930359
1.2369682788848877,-0.029939189553260803,-0.21071621775627136,0.005469483323395252,1.60418963432312,-0.12973706424236295,-0.2878068685531616,0.06050192564725876
1.4421827793121336,-0.08026354014873505,-0.10941738635301589,-0.10278066247701644,1.5968841314315796,-0.12078914791345596,-0.2943614721298218,0.10936152935028076
1.5342386960983276,0.0066568125039339066,-0.17089220881462097,-0.025312336161732677,1.5891876220703125,-0.1092819944024086,-0.30057859420776367,0.19787745177745816
1.5098909139633179,-0.005988993681967258,-0.12865062057971954,-0.038449890911579125,1.5855270624160767,-0.1033257022500038,-0.30320996046066284,0.2534112632274628
1.500972032546997,-0.020399603992700577,-0.12497705966234209,-0.03751689568161965,1.5786305665969849,-0.0907401219010353,-0.30778062343597407,0.38161256909370417
1.4680777788162231,0.010457333177328108,-0.09896093606948851,-0.04355274885892868,1.5721428394317627,-0.07771257311105728,-0.31178259849548334,0.5245814919471741
1.484682321548462,0.0033376645296812057,-0.09412950277328493,-0.043964073061943054,1.5636578798294067,-0.05824471265077591,-0.31752079725265503,0.7582504749298095
1.4403927326202393,0.011746761389076708,-0.1302337646484375,-0.05269821733236313,1.5578004121780396,-0.043853964656591415,-0.3209235072135925,0.9381237626075744
1.4644931554794312,0.007024211809039116,-0.09262493997812273,-0.04856514558196068,1.5549381971359253,-0.03708593547344208,-0.3220582604408264,1.0184125900268555
1.4194421768188477,0.023451074957847595,-0.14268001914024353,-0.03777582943439484,1.5494413375854492,-0.02385994419455528,-0.3237944841384888,1.1464802026748655
1.3685088157653809,0.05369560047984123,-0.1564686894416809,-0.03500168398022652,1.5419559478759763,-0.005559238139539957,-0.32538068294525146,1.2917892932891843
1.377183437347412,0.0281227957457304,-0.12810270488262177,-0.048004280775785446,1.5353201627731323,0.009759195148944855,-0.32642638683319086,1.385176420211792
1.361147165298462,0.052178215235471725,-0.12267711758613586,-0.04957227408885956,1.525147795677185,0.03262387588620186,-0.3278299570083618,1.4867868423461914
1.3551054000854492,0.0726635232567787,-0.16739320755004883,-0.036646537482738495,1.520843744277954,0.041896536946296685,-0.3280998468399048,1.5201226472854614
1.3069738149642944,0.09516458213329315,-0.15105202794075012,-0.03151461109519005,1.5077929496765137,0.07061291486024857,-0.32543277740478516,1.5866661071777344
1.3090296983718872,0.10339976847171783,-0.16655856370925903,-0.0360407754778862,1.4985382556915283,0.09268802404403687,-0.3195117712020874,1.6072897911071775
1.3069785833358765,0.12262673676013947,-0.1887757778167725,-0.01869206689298153,1.4911812543869019,0.11237315088510512,-0.3122376203536988,1.6095305681228635
1.3114889860153198,0.13010603189468384,-0.19357869029045105,-0.0116548053920269,1.4878680706024168,0.1219613328576088,-0.3082042932510376,1.6068589687347412
1.2697755098342896,0.1293020248413086,-0.1954443454742432,-0.008578691631555557,1.4806288480758667,0.14766259491443634,-0.2964404821395874,1.598212718963623
1.4206857681274414,0.1328684389591217,-0.16254732012748718,-0.0205296091735363,1.4788084030151367,0.1564636528491974,-0.2918873429298401,1.6080584526062012
1.4939557313919067,0.1221894472837448,-0.13074909150600433,-0.030758401378989216,1.4767663478851318,0.17366063594818115,-0.28105401992797846,1.6666491031646729
1.4296909570693968,0.18131339550018313,-0.19084350764751437,0.010463599115610123,1.4781835079193115,0.20012526214122767,-0.2580443620681762,1.8413515090942385
1.3535335063934326,0.20490506291389465,-0.22615300118923187,0.06795382499694824,1.4793932437896729,0.2080747187137604,-0.25008398294448847,1.9090046882629397
1.3351235389709473,0.201429545879364,-0.19853359460830688,0.06814788281917572,1.4848989248275757,0.23150801658630368,-0.2263755798339844,2.139983892440796
1.3141489028930664,0.20228517055511477,-0.18620929121971128,0.0805750861763954,1.4886972904205322,0.24499353766441345,-0.21366840600967407,2.290280103683472
1.2855697870254517,0.18087896704673767,-0.16362231969833374,0.026487408205866814,1.4924877882003784,0.2584163546562195,-0.2016940116882324,2.4400222301483154
1.5367510318756104,0.18141892552375796,-0.13726219534873962,0.013704588636755943,1.4946701526641843,0.2660222947597504,-0.19460070133209229,2.5266945362091064
1.3722641468048096,0.19041654467582703,-0.1149359345436096,0.02646688185632229,1.4991296529769895,0.281365305185318,-0.1795780062675476,2.6877827644348145
1.1992444992065427,0.234492227435112,-0.1522843241691589,0.11223253607749938,1.5027730464935303,0.2947808802127838,-0.16596221923828125,2.8153493404388428
1.3427774906158447,0.2508676946163177,-0.10314999520778656,0.07118688523769379,1.50747811794281,0.3122248649597168,-0.14857923984527588,2.953587055206299
1.3977452516555786,0.3008740246295929,-0.16527427732944489,0.15308550000190735,1.5115978717803955,0.3278248906135559,-0.1338595151901245,3.047558546066284
1.3837840557098389,0.28677934408187866,-0.12498760968446732,0.11859747767448424,1.5153592824935913,0.34072381258010864,-0.12164413928985596,3.11195969581604
1.0889416933059692,0.050627190619707114,0.1672242283821106,0.1032717078924179,1.5206384658813477,0.3563088774681092,-0.105238139629364,-3.118030071258545
1.2608076333999632,0.2636760473251343,-0.1086057871580124,0.17172005772590637,1.528314471244812,0.3748781383037567,-0.07840889692306519,-3.0862486362457275
1.267319917678833,0.26208651065826416,-0.06710365414619446,0.14698386192321777,1.5311301946640015,0.38049846887588495,-0.06810331344604492,-3.0854063034057617
1.2073488235473633,0.2971474528312683,0.04903624206781387,0.16599535942077637,1.536867380142212,0.3907906413078308,-0.04611176252365112,-3.0926597118377686
1.0825297832489011,0.28265780210494995,-0.10685481131076811,0.23865053057670596,1.542860507965088,0.3999579548835754,-0.0235406756401062,-3.107686281204224
1.104753851890564,0.1740530431270599,0.06823694705963135,0.16317132115364075,1.5489321947097778,0.4082003235816956,-0.0015611648559570312,-3.114553928375244
1.14034366607666,0.034032151103019714,0.10291241109371184,0.04147842526435852,1.5584851503372192,0.4192137122154236,0.03130626678466797,-3.034926891326904
1.2801223993301392,0.17589272558689115,0.08097786456346512,0.1998899877071381,1.562023043632507,0.42257300019264227,0.042968153953552246,-2.991568088531494
1.3757362365722656,0.3043636679649353,-0.05914030596613884,0.20016005635261533,1.5737679004669187,0.43156909942626953,0.07906079292297363,-2.8131141662597656
1.2877696752548216,0.2975164353847504,-0.05215798318386078,0.11829178780317307,1.5779016017913818,0.434130996465683,0.09125161170959473,-2.7410013675689697
1.4921395778656004,0.08505421876907347,-0.001264624297618866,-0.01194651611149311,1.5866209268569946,0.4390429854393005,0.11547696590423584,-2.5875463485717773
1.4611800909042358,0.03895151615142822,-0.023336958140134808,-0.030058737844228745,1.5958120822906494,0.443432331085205,0.13812661170959473,-2.422301292419433
1.2742326259613037,0.15357431769371033,0.01692865416407585,-0.011279257014393806,1.610418915748596,0.4487443864345551,0.169977068901062,-2.1705713272094727
1.045729160308838,0.1608058363199234,-0.003890643827617168,0.03489786386489868,1.6154855489730835,0.44991859793663025,0.18043506145477292,-2.0874111652374268

